A Reinforcement Learning Framework for Safety-Aware Haptic Shared Control in Surgical Robotics

Haptic shared control in surgical robotics combines human-side and robot-side forces at a shared end effector while preserving operator involvement. However, the effects of geometric safety choices on task execution and force coordination remain unclear. We model the interaction as a two-agent cooperative Markov game under centralized training and decentralized execution, comparing learned human control with a task-tuned fixed-impedance baseline. This model-free multi-agent reinforcement learning framework supports joint policy adaptation without requiring a complete analytical interaction model. It compares MADDPG and rMAPPO with an epigraph-constrained approach under common geometric task definitions. In simulation, rMAPPO generally achieved the highest return and tracking performance, whereas the epigraph approach produced more conservative motions and lower geometric exposure, including no observed collision or dangerous-region exposure after geometry transfer. With real operator input, fixed-impedance-trained policies were faster and successful in all recorded trials. Policies trained with a learned partner exhibited greater command opposition, while the fixed epigraph condition produced the most aligned commands. This work provides a benchmark for studying human-control representation and constraint-handling trade-offs in haptic shared control.

==> data_tikz/forces_combine_epigraph.csv <==
step,robot_fy,human_fy,robot_human_fy_combine,robot_f_norm,human_f_norm,robot_human_f_norm_combine
0,0.03234250098466873,0.031452201306819916,0.06379470229148865,0.05786603023162358,0.057987971405907106,0.11582883075869152
1,0.0297995712608099,0.02931010164320469,0.05910967290401459,0.04884018534302163,0.04894379646202025,0.09769885623127106
2,0.02519872598350048,0.024430155754089355,0.049628881737589836,0.03215509521567544,0.030380811609318496,0.06234109228728765
3,0.02028367668390274,0.019856678321957588,0.04014035500586033,0.020388897546236337,0.01997250700924639,0.04014903999353815
4,0.01650836504995823,0.016656536608934402,0.03316490165889263,0.019191595780537314,0.019288196594861882,0.038348401162070556
5,0.013795213773846626,0.014259474352002144,0.02805468812584877,0.02048834193604312,0.020499094164838687,0.040899182028523905
6,0.011805274523794651,0.012363393791019917,0.024168668314814568,0.021561220913255904,0.021486048814171266,0.0429901787633412
7,0.010145207867026329,0.010830318555235863,0.020975526422262192,0.022000995705636503,0.021805704653614963,0.04376258012041177
8,0.008843044750392437,0.009663000702857971,0.018506045453250408,0.022057704442656444,0.021838758757187222,0.043861510724103214
9,0.007938324473798275,0.00871933065354824,0.016657655127346516,0.021878916318642857,0.02154139834929673,0.04339491093407691
10,0.0072118667885661125,0.007822414860129356,0.015034281648695469,0.021570925154466417,0.0211146221246577,0.04267195406882958
11,0.006637233775109053,0.007102560717612505,0.013739794492721558,0.021178206733810795,0.02065012712004011,0.04182105846915614
12,0.00618825014680624,0.006573851685971022,0.012762101832777262,0.020706249386191672,0.020045672182672142,0.0407465690065226
13,0.0058579943142831326,0.006185322999954224,0.012043317314237356,0.020299209210553726,0.019418527917804167,0.03971258635896023
14,0.005561226513236761,0.005837131757289171,0.011398358270525932,0.01997686083118175,0.018821751740991852,0.03879236369546972
15,0.005261067766696215,0.005516995210200548,0.010778062976896763,0.019626786497692738,0.018238180742208718,0.03785458836612867
16,0.005042639095336199,0.005157850217074156,0.010200489312410355,0.019120246255807487,0.01765366601140615,0.036761997085263905
17,0.00481797382235527,0.004851487465202808,0.009669461287558079,0.018650747708471874,0.017129531371534064,0.03576420247554402
18,0.004589809104800224,0.004546026699244976,0.0091358358040452,0.01821093816867236,0.016667074058329547,0.03485772142764748
19,0.0043855709955096245,0.0042621963657438755,0.0086477673612535,0.017832474418114388,0.016271336546181566,0.034076506587325826
20,0.004199397750198841,0.004015496000647545,0.008214893750846386,0.017476315979074303,0.015916689267256295,0.033357482444404014
21,0.004026889335364103,0.003791806288063526,0.00781869562342763,0.01716474662450065,0.01559405367095943,0.03271084662766823
22,0.003866632701829076,0.0035859569907188416,0.007452589692547917,0.016878980983598784,0.015297201742269425,0.03211395469792067
23,0.00372187327593565,0.003387364326044917,0.007109237601980567,0.01663207908861636,0.01501861781337972,0.03157310631433116
24,0.003933034837245941,0.0035246287006884813,0.0074576635379344225,0.016364312489130124,0.014779813682260253,0.031059377872723254
25,0.004177026450634003,0.0037153156008571386,0.007892342051491141,0.016119486871307688,0.014603680081109523,0.030635569141843733
26,0.0043903375044465065,0.0038879928179085255,0.008278330322355032,0.015909785962172313,0.014463754939401495,0.03028385723519662
27,0.004570207558572292,0.004049777984619141,0.008619985543191433,0.01570602779784709,0.014353202006847551,0.029969573730406686
28,0.004726151470094919,0.004217115230858326,0.008943266700953245,0.015512947296947745,0.014252700084201549,0.02967689107730553
29,0.004871494602411985,0.004371745511889458,0.009243240114301443,0.015332606318974262,0.014169865124398242,0.029415545620738216
30,0.0050216298550367355,0.00452794972807169,0.009549579583108425,0.015162615868745464,0.014095631427557506,0.029171981932996586
31,0.005174214951694012,0.004692169837653637,0.009866384789347649,0.01499165020179976,0.014024772317438036,0.02893188996866506
32,0.005332416854798794,0.004844063892960548,0.010176480747759342,0.014815548901398358,0.013965855015086168,0.02870302923722643
33,0.0054921614937484264,0.005006789229810238,0.010498950723558664,0.014635290996791065,0.013908150268529054,0.028471078285521926
34,0.005629600957036018,0.005159397609531879,0.010788998566567898,0.014478455192401183,0.013854968927677713,0.028265935998847934
35,0.005749979987740517,0.005294996779412031,0.011044976767152548,0.014341712581953298,0.013804713484019673,0.028083007013864743
36,0.00585853960365057,0.005414362531155348,0.011272902134805918,0.014223439412215912,0.013750830018365993,0.027913458692483108
37,0.0059635573998093605,0.005523596424609423,0.011487153824418783,0.014119767692748733,0.01370064952435479,0.027761847768897705
38,0.006055623758584261,0.00562145933508873,0.01167708309367299,0.014028337636697514,0.013655724500680992,0.027627638517373994
39,0.006136876065284014,0.005713636055588722,0.011850512120872736,0.013947628707038091,0.013612647066237474,0.027505044378632076
40,0.0014907658332958817,0.0019318618578836322,0.003422627691179514,0.01890591488457643,0.01725839054386488,0.03615422402903968
41,0.0009793286444619298,0.0015756222419440746,0.0025549508864060044,0.018692268103375334,0.01675454843926891,0.03542160728214611
42,0.001245099469088018,0.0017859702929854393,0.0030310697620734572,0.018280747887904007,0.016271710479926878,0.03451943934467349
43,0.001439069164916873,0.001910443534143269,0.003349512699060142,0.017925598820842555,0.01593183893537548,0.03381993555218698
44,0.0015632116701453924,0.0019888393580913544,0.003552051028236747,0.017634831132103207,0.015652192815653474,0.03324511140680835
45,0.0016423679189756513,0.002039483515545726,0.003681851434521377,0.017394252853746177,0.015418414375697393,0.03276630256691641
46,0.0016916226595640182,0.002070256508886814,0.0037618791684508324,0.017192394033208203,0.015228884892207277,0.032371559801047084
47,0.0017194643151015043,0.002088873879984021,0.0038083381950855255,0.017012725018499326,0.015070387428181424,0.032030811502902365
48,0.0017354058800265193,0.002100529847666621,0.0038359357276931405,0.016847766902393518,0.014934353693114695,0.03172776415701459
49,0.0017507105367258191,0.002102796221151948,0.003853506757877767,0.016695778357251827,0.014818080639130036,0.03145863669033687
50,0.0017604840686544776,0.0020977496169507504,0.003858233685605228,0.01656046311919352,0.014715498866113256,0.031220187877426767
51,0.0017657659482210875,0.0020882710814476013,0.0038540370296686888,0.016434942328309183,0.014623044362904297,0.03100212194442478
52,0.0017650601221248507,0.0020773084834218025,0.0038423686055466533,0.01631724880661972,0.014538736432538092,0.030799913439481234
53,0.0017554357182234526,0.0020635698456317186,0.003819005563855171,0.01620438237791298,0.014460020680739928,0.03060790407807476
54,0.0017405760008841753,0.002048349706456065,0.0037889257073402405,0.016097890572416774,0.014382973696450372,0.030423898396498797
55,0.0017189427744597197,0.0020312624983489513,0.003750205272808671,0.01599964808360676,0.014311610933071806,0.030253720033096017
56,0.001690029283054173,0.0020146004389971495,0.0037046297220513225,0.015908748257037295,0.014239398391410007,0.03008882808033676
57,0.0016609495505690575,0.0019940370693802834,0.003654986619949341,0.01582396650936985,0.014168543088087925,0.029931753082970726
58,0.0016305714379996061,0.001972801052033901,0.0036033724900335073,0.01574349897313914,0.014101903909940264,0.02978343410875319
59,0.001600431278347969,0.0019504616502672434,0.0035508929286152124,0.01566881214693607,0.01403796918663784,0.029643487115528906
60,0.0015685358084738255,0.001927285804413259,0.0034958216128870845,0.015598330007054727,0.013976224250571857,0.029509799281347327
61,0.0015364200808107853,0.0019047193927690387,0.003441139473579824,0.015530238619407265,0.013916352043464895,0.029380665784242945
62,0.001504496787674725,0.0018820593832060695,0.0033865561708807945,0.015464681015486778,0.013857616593623131,0.02925527454147087
63,0.0014744008658453822,0.0018589970422908664,0.0033333979081362486,0.01540168230820464,0.013800330253790776,0.029133743030929977
64,0.0014434275217354298,0.0018356565851718187,0.0032790841069072485,0.015338258653777899,0.013744248832980572,0.029012665962205482
65,0.0014097671955823898,0.0018121573375537992,0.003221924533136189,0.01527570442189187,0.013689172524621662,0.02889324517063772
66,0.0013737701810896397,0.0017801645444706082,0.003153934725560248,0.015213991348265033,0.013635704029817947,0.028778046777924515
67,0.00133478082716465,0.0017461790703237057,0.0030809598974883556,0.015149057573634226,0.013579828431139558,0.028657400556416596
68,0.0012920493027195334,0.0017136011738330126,0.003005650476552546,0.015076099526112855,0.013523669717589299,0.0285279817742717
69,0.001252525020390749,0.0016757228877395391,0.002928247908130288,0.015004593107431867,0.013461435665924844,0.028394168712980478
70,0.0012145842192694545,0.0016369880177080631,0.0028515722369775176,0.014932864734409962,0.013397116705961382,0.028258201674856962
71,0.0011778626358136535,0.001599564915522933,0.0027774275513365865,0.014860980355885242,0.013333051202883505,0.028122307832629104
72,0.0011444756528362632,0.0015630248235538602,0.0027075004763901234,0.014785246495181655,0.013269116592116149,0.027982835891628886
73,0.001118105137720704,0.0015272351447492838,0.002645340282469988,0.014704172425098857,0.013205406979073771,0.027838530092441263
74,0.001097136759199202,0.0014919840032234788,0.002589120762422681,0.014619809843895838,0.013142025729461855,0.02769139060779911
75,0.0010762759484350681,0.0014572286745533347,0.002533504622988403,0.014536065449696142,0.013079026525278252,0.027545216819046762
76,0.001055327826179564,0.0014230000087991357,0.0024783278349786997,0.014453162511272297,0.013016413188217533,0.027400223873260403
77,0.0010350028751417994,0.0013890890404582024,0.002424091915600002,0.01437057805882661,0.012954244584623312,0.027256179829265422
78,0.001017831265926361,0.001354085048660636,0.002371916314586997,0.01428980804779429,0.012896253941615626,0.027118285201759035
79,0.0010024270741268992,0.0013196973595768213,0.0023221244337037206,0.01420732454692869,0.012840783118831566,0.02698121259557204
80,0.0009893756359815598,0.0012862668372690678,0.0022756424732506275,0.014129993661531831,0.012785242133783157,0.026848852086863193
81,0.000976466981228441,0.001253387308679521,0.002229854289907962,0.01405380539141673,0.01272719062261474,0.026715063193354732
82,0.0009644497185945511,0.0012213281588628888,0.00218577787745744,0.013977743720455321,0.01266962180389687,0.026581895353004596
83,0.0009532188414596021,0.0011871150927618146,0.0021403339342214167,0.013901862828841557,0.012614929522791177,0.026452056940498698
84,0.0009428169578313828,0.001154062571004033,0.002096879528835416,0.013825934492240382,0.012560343077590493,0.026322243581626395
85,0.0009331701439805329,0.0011219250736758113,0.002055095217656344,0.013750105602704982,0.012505899538972546,0.02619264057760677
86,0.00092368817422539,0.0010905656963586807,0.0020142538705840707,0.013676300587419563,0.012451629080042327,0.026064916270579164
87,0.0009168604738079011,0.001060056732967496,0.001976917206775397,0.013599925416978118,0.012397459867309207,0.025934879739822357
88,0.0009113511769101024,0.0010251514613628387,0.0019365026382729411,0.013533483839549302,0.012348315336475284,0.025819614739557163
89,0.0009045277838595212,0.0009902837919071317,0.0018948115757666528,0.013464184388806274,0.012300058275632512,0.025702255037831415
90,0.0008988732588477433,0.0009569577523507178,0.001855831011198461,0.013396686986742685,0.01225126217817122,0.025585968670389984
91,0.0008942137355916202,0.0009257544879801571,0.0018199682235717773,0.0133312479768779,0.012204221207804606,0.025473489665876578
92,0.000890653464011848,0.0008976529352366924,0.0017883063992485404,0.013266090255294245,0.01215912131879047,0.025363379254090435
93,0.0008853888139128685,0.0008719926699995995,0.001757381483912468,0.013205642395393255,0.012114610318913274,0.02525816626816974
94,0.0008844154071994126,0.0008475824142806232,0.0017319978214800358,0.013144239222309147,0.012069872661217994,0.025151870916911644
95,0.0008817198104225099,0.0008245146600529552,0.001706234470475465,0.013086461059837112,0.012025013308890668,0.025048850543527044
96,0.0008772315923124552,0.0008025418501347303,0.0016797734424471855,0.013032110500519915,0.011980051067286704,0.024948906822137278
97,0.0008740989724174142,0.0007817918085493147,0.001655890780966729,0.012976884325441607,0.011934908968351325,0.02484781551882706
98,0.0008720820187591016,0.0007626775768585503,0.001634759595617652,0.012920211290136487,0.011889652726554172,0.02474496277098176
99,0.0008711909176781774,0.0007459652260877192,0.0016171561437658966,0.012863502820142083,0.011844325189820407,0.024641989700383348
100,0.0008712530834600329,0.0007304683094844222,0.0016017213929444551,0.012807108131458623,0.01179883612852791,0.0245391768381777
101,0.0008722331840544939,0.0007160969544202089,0.0015883301384747028,0.012751184955564208,0.01175341928343242,0.024436906588225348
102,0.0008731393609195948,0.0007027987740002573,0.001575938134919852,0.012698418320756435,0.011708170799024647,0.024337736440681802
103,0.0008748366381041706,0.0006909125950187445,0.001565749233122915,0.012647074400861325,0.011661434119059975,0.02423837377405931
104,0.0008775317692197859,0.00068059959448874,0.001558131363708526,0.012596512847502125,0.011612806586161,0.024137704745675486
105,0.0008810846484266222,0.0006721100653521717,0.0015531947137787938,0.012546855289143588,0.011560146116142568,0.024033435384339573
106,0.0008854006882756948,0.0006610444979742169,0.0015464451862499118,0.012498326549018111,0.0115111141613683,0.023934182456384526
107,0.0008888394222594798,0.0006477967253886163,0.001536636147648096,0.01245111264597713,0.011465606934813083,0.023840003668683777
108,0.000884945155121386,0.0006355656078085303,0.0015205107629299164,0.012410674278288803,0.01142196322379745,0.023754337999214295
109,0.0008808324346318841,0.0006240801885724068,0.0015049126232042909,0.012375229471321298,0.011383265491815567,0.023678740983377293
110,0.0008786182734183967,0.0006140342447906733,0.00149265251820907,0.01234328235692652,0.011344577152769202,0.023606665492875416
111,0.0008728318498469889,0.0006029843352735043,0.0014758161851204932,0.012323031545743948,0.011308346172640225,0.023548493190762524
112,0.0008663760963827372,0.000592958414927125,0.0014593345113098621,0.01230751319525236,0.011274654161693673,0.023497691046770554
113,0.0008614707039669156,0.0005849181907251477,0.0014463888946920633,0.012292067337134008,0.011242724533232357,0.023448926390804013
114,0.0008580003632232547,0.0005787282134406269,0.0014367285766638815,0.012277027142305238,0.011213709304187768,0.02340372821591131
115,0.0008559373090974987,0.0005732679273933172,0.0014292052364908159,0.01226242207154612,0.01118472337145465,0.02335916886732361
116,0.000856580794788897,0.0005671886028721929,0.00142376939766109,0.012250609828050077,0.01115659257906282,0.02331860907216065
117,0.0008582678274251521,0.0005662373150698841,0.0014245051424950361,0.01224166202222505,0.01113350552526731,0.023286378207922474
118,0.0008618278661742806,0.0005668967496603727,0.0014287246158346534,0.01223266532918468,0.011111046245997682,0.02325474306908331
119,0.0008666851790621877,0.0005691969417966902,0.001435882120858878,0.012224431817723454,0.011089272046671317,0.02322459410641445
120,0.00087308807997033,0.0005723851500079036,0.0014454732299782336,0.012217608893303445,0.011070845489093475,0.02319956419240659
121,0.0008800522773526609,0.0005797919002361596,0.0014598441775888205,0.012210660287182583,0.011053471873460062,0.02317559090609023
122,0.0008880517561919987,0.0005893736379221082,0.001477425394114107,0.012204095942315963,0.011036812968105431,0.023152774977548522
123,0.0008975162636488676,0.0006007509655319154,0.001498267229180783,0.01219860059821745,0.01102104074170651,0.023131973479602046
124,0.0009083081386052072,0.0006137185846455395,0.0015220267232507467,0.012194113131275367,0.011006296187866665,0.023113263417274186
125,0.0009203188819810748,0.0006281231762841344,0.0015484420582652092,0.012190712480613956,0.010992729825798615,0.023096871173726004
126,0.0009335560025647283,0.0006480674492195249,0.0015816234517842531,0.012188493879048528,0.010976507525861465,0.02307895104887192
127,0.0009478580905124545,0.0006732224719598889,0.0016210805624723434,0.012187639011154565,0.010972103486183863,0.023074601659765655
128,0.0009632707224227488,0.0007002369384281337,0.0016635076608508825,0.012188056101505201,0.010971786182725473,0.023075720957608972
129,0.0009797964012250304,0.0007283599697984755,0.001708156371023506,0.012189866818251389,0.010972393984237931,0.023079184975021257
130,0.000997444847598672,0.0007571142050437629,0.0017545590526424348,0.012193127502187056,0.010970834058336617,0.023081970725654512
131,0.0010161614045500755,0.0007872685673646629,0.0018034299719147384,0.01219792911640487,0.010971292635224405,0.023088352337479516
132,0.0010359614389017224,0.0008187154307961464,0.0018546768696978688,0.012204304567173028,0.010973737183741132,0.023098318038839143
133,0.0010568125871941447,0.0008514339569956064,0.0019082465441897511,0.01221232393132186,0.010978205961902155,0.02311197370298061
134,0.0010787062346935272,0.0008854345069266856,0.001964140741620213,0.012222046337068216,0.010984747624482774,0.023129425656607926
135,0.0011016271309927106,0.0009207114926539361,0.0020223386236466467,0.012233511183975386,0.010993406224434914,0.023150756123638525
136,0.0011255814461037517,0.0009591338457539678,0.0020847152918577194,0.01224677730623862,0.011001450145490022,0.023173146158050884
137,0.0011504539288580418,0.0010001373011618853,0.002150591230019927,0.012262012074275661,0.011010132489114593,0.023198062437101794
138,0.0011762629728764296,0.0010425862856209278,0.0022188492584973574,0.012279284108647344,0.011021270248876062,0.023227476088290643
139,0.001202983083203435,0.001086320960894227,0.002289304044097662,0.01229861176656222,0.011034879147397057,0.023261424956164834
140,0.0012306044809520245,0.0011305668158456683,0.0023611712967976928,0.012320066696570146,0.011053014812635143,0.023302141741521773
141,0.0012591584818437696,0.0011763405054807663,0.002435498987324536,0.012343621582062555,0.011073416875884479,0.023347220638309612
142,0.0012886063195765018,0.0012234203750267625,0.0025120266946032643,0.012369330978854561,0.011096346177663719,0.023396980389211175
143,0.0013189631281420588,0.0012727597495540977,0.0025917228776961565,0.012397250418786575,0.011121088204380661,0.02345069727301222
144,0.0013506297254934907,0.0013240027474239469,0.0026746324729174376,0.012426967518119926,0.011147878293019798,0.023508204567127676
145,0.0013844298664480448,0.0013773153768852353,0.00276174524333328,0.012457818348614116,0.011176935761145028,0.02356914523834481
146,0.0014186635380610824,0.001429357216693461,0.0028480207547545433,0.012491181920149658,0.011203635608873356,0.023629965166072086
147,0.0014531495980918407,0.0014813343295827508,0.0029344839276745915,0.01252695456679028,0.011220634803934922,0.02368284285380859
148,0.0014886847930029035,0.0015343248378485441,0.0030230096308514476,0.012565506176604289,0.011241292207059708,0.023742258003696493
149,0.0015272898599505424,0.0015896721743047237,0.003116962034255266,0.012605574188778126,0.011266456844714327,0.023807745024326817
150,0.0015654417220503092,0.0016450942493975163,0.0032105359714478254,0.012641031943439022,0.011300092543772823,0.023877128678632294
151,0.0016046001110225916,0.0017022134270519018,0.0033068135380744934,0.012677841159233845,0.011338027404522156,0.02395216824374897
152,0.0016446500085294247,0.001760113169439137,0.0034047631779685616,0.012717715225710231,0.01137934332963654,0.024033650082068907
153,0.0016853883862495422,0.0018200739286839962,0.0035054623149335384,0.01276044447856656,0.01142445285477394,0.024121725713973002
154,0.0017325234366580844,0.0018824628787115216,0.003614986315369606,0.012800497385412668,0.011474250034531747,0.02421221708638297
155,0.001790063688531518,0.0019457655726000667,0.0037358292611315846,0.012836912323509706,0.011528415137919357,0.02430394888737299
156,0.0018478704150766134,0.002009222051128745,0.0038570924662053585,0.012877175815531482,0.01158635934273598,0.024403296797212346
157,0.0019069102127104998,0.002073153154924512,0.003980063367635012,0.012917770414611795,0.011647949154375609,0.02450674233953489
158,0.0019665600266307592,0.0021375410724431276,0.004104101099073887,0.012959982010292082,0.011713267405047191,0.02461559080489693
159,0.0020275141578167677,0.002202351111918688,0.0042298652697354555,0.013003906852380445,0.011782328300641213,0.024729957477388435
160,0.0020905924029648304,0.0022675739601254463,0.004358166363090277,0.013050371301193278,0.011855127848544842,0.02485075859895827
161,0.0021548967342823744,0.0023331702686846256,0.004488067002967,0.013099643652018713,0.011931695190231136,0.024978213292342174
162,0.002220403403043747,0.002396630821749568,0.004617034224793315,0.013149542543626437,0.01201435500692053,0.025112562400645216
163,0.0022872837726026773,0.0024522277526557446,0.004739511525258422,0.01319959226631189,0.012097104261592068,0.025247363693507566
164,0.0023540968541055918,0.002502806019037962,0.004856902873143554,0.01325607739736202,0.012177531107725636,0.025386273524918176
165,0.0024216643068939447,0.0025548641569912434,0.004976528463885188,0.013316571055747455,0.01226144467787297,0.0255326583163122
166,0.0024898387491703033,0.0026078009977936745,0.005097639746963978,0.013380911655650363,0.012348646994916434,0.0256861546367168
167,0.002556990599259734,0.0026614628732204437,0.005218453472480178,0.013447193568448208,0.012439061849362542,0.02584474383474436
168,0.0026217750273644924,0.002715761074796319,0.005337536102160811,0.013514049715334767,0.012532648135946962,0.02600701090027535
169,0.0026883676182478666,0.002780899638310075,0.0054692672565579414,0.013584669902619879,0.012626164393731381,0.026172094959857145
170,0.0027622762136161327,0.0028519919142127037,0.0056142681278288364,0.013662663040437353,0.012717646335850433,0.026342485927656145
171,0.0028373876120895147,0.0029224965255707502,0.005759884137660265,0.013746436791930137,0.012813074639550292,0.0265226835795862
172,0.0029165062587708235,0.002995480317622423,0.005911986576393247,0.01383370615703111,0.012913701310757846,0.02671159181128157
173,0.002998878015205264,0.0030754772014915943,0.006074355216696858,0.013923647200759509,0.01301494181858773,0.026903590931149385
174,0.0030819152016192675,0.0031552512664347887,0.006237166468054056,0.014017797622154405,0.013119900925331647,0.02710353171026035
175,0.0031680804677307606,0.0032376237213611603,0.006405704189091921,0.014112372470577507,0.013228205776163921,0.02730717598995668
176,0.0032555435318499804,0.003324107965454459,0.0065796514973044395,0.014207725067305133,0.013339999548315381,0.027515092943109033
177,0.0033422489650547504,0.0034101589117199183,0.006752407876774669,0.014306887909973838,0.013454857819267528,0.0277298627155593
178,0.0034284847788512707,0.0034941136837005615,0.006922598462551832,0.014409311409643771,0.01357028712374151,0.027948354541590822
179,0.003514818847179413,0.003577912924811244,0.007092731771990657,0.014513976275628147,0.013688894129978034,0.028172295289539906
180,0.003600524505600333,0.003661452094092965,0.007261976599693298,0.014622262988148236,0.013810619713764277,0.02840298218280225
181,0.0036856650840491056,0.0037447791546583176,0.007430444238707423,0.014733896267957623,0.013935438529701239,0.028640112181131605
182,0.0037703050766140223,0.0038279457949101925,0.007598250871524215,0.014848704593557006,0.014063260585244375,0.02888342072512903
183,0.003854498267173767,0.00391099089756608,0.007765489164739847,0.014966556395308486,0.014194023195036832,0.029132711971630126
184,0.003935490734875202,0.003994377329945564,0.007929868064820766,0.015085634748420665,0.01433102702268687,0.02938951542491842
185,0.004008712247014046,0.00407768227159977,0.008086394518613815,0.015206082780565868,0.014470730763671778,0.029650407995371473
186,0.004080973565578461,0.004162505269050598,0.008243478834629059,0.015329016536590282,0.014609873006883621,0.029913117361796505
187,0.004153255373239517,0.0042486414313316345,0.008401896804571152,0.015454786976138623,0.014745999131144312,0.030175532273077666
188,0.0042251418344676495,0.004334741272032261,0.00855988310649991,0.015583080735282575,0.014884878468593318,0.030443217810926824
189,0.004296726081520319,0.004421128425747156,0.008717854507267475,0.01571376874214068,0.015024126648584489,0.030713648379250474
190,0.004368042107671499,0.004505478776991367,0.008873520884662867,0.015846798913142984,0.015161241346359152,0.03098428474165981
191,0.004439152777194977,0.0045880819670856,0.009027234744280577,0.015982054007489904,0.015298869833768908,0.031257666307638696
192,0.004509531892836094,0.0046699256636202335,0.009179457556456327,0.016117874100237548,0.015438955099190415,0.031534104525548806
193,0.004579583182930946,0.004751964472234249,0.009331547655165195,0.01625500298326327,0.015581018015549541,0.0318138162983892
194,0.004649635404348373,0.0048313806764781475,0.009481016080826521,0.016394248657840633,0.015720566936769226,0.03209311658712381
195,0.004720974247902632,0.004910951945930719,0.009631926193833351,0.01653404275875943,0.015861347538550338,0.032374289599494545
196,0.004794783890247345,0.004996104631572962,0.009790888521820307,0.016672758614604946,0.01600425683842693,0.03265666654994058
197,0.004867549519985914,0.005083107855170965,0.00995065737515688,0.016813631705696386,0.016149621270620956,0.03294355423754225
198,0.004939914681017399,0.005169847048819065,0.010109761729836464,0.01695646386307277,0.016296840296541142,0.03323421042555727
199,0.005011980887502432,0.005256338976323605,0.010268319863826036,0.01710108128191642,0.016445798710560997,0.03352835807086358
200,0.005083831958472729,0.005342662800103426,0.010426494758576155,0.017247473015172776,0.016596473272265187,0.0338259691743808
201,0.00515543669462204,0.005428795237094164,0.010584231931716204,0.017395511545264274,0.01674873690663889,0.03412679141287616
202,0.005226857960224152,0.005514809861779213,0.010741667822003365,0.0175451442900234,0.0169025148565185,0.03443069863432099
203,0.005301697179675102,0.005600712262094021,0.010902409441769123,0.01769401990073658,0.017057735490420205,0.03473536867738994
204,0.005380756687372923,0.005686424672603607,0.01106718135997653,0.017841844895429622,0.017214441313665153,0.03504056993216112
205,0.005464418791234493,0.005771911237388849,0.011236330028623343,0.01798989921223154,0.01737263511882563,0.03534755369958884
206,0.005547314882278442,0.005857073701918125,0.011404388584196568,0.018139428309756865,0.017532318485665322,0.03565747488480534
207,0.005629749037325382,0.005940573289990425,0.011570322327315807,0.018290442037847878,0.01769254826888327,0.0359693919183547
208,0.005711768753826618,0.006026265677064657,0.011738034430891275,0.018442841480326176,0.01785137857594423,0.036281139286260346
209,0.005794519558548927,0.0061132172122597694,0.011907736770808697,0.018595269297290697,0.018009320698048583,0.03659195820649905
210,0.005878761410713196,0.00619982834905386,0.012078589759767056,0.018746702430846668,0.018168766770383222,0.03690332051496145
211,0.005959922913461924,0.006286053918302059,0.012245976831763983,0.018897730808383917,0.018329521961819827,0.03721555094480924
212,0.00602789456024766,0.006371968425810337,0.012399862986057997,0.019032986127780867,0.018491425102545964,0.037513009312434335
213,0.006094069220125675,0.0064567700028419495,0.012550839222967625,0.019164226218341823,0.01865319753489195,0.037806297108521715
214,0.006167291663587093,0.006541101727634668,0.012708393391221762,0.019293565768897725,0.018815296699328337,0.03809816766893044
215,0.006242000963538885,0.006622457876801491,0.012864458840340376,0.019425246979286697,0.01897985801590953,0.038394911202485206
216,0.006316609214991331,0.0067040082067251205,0.013020617421716452,0.01955973945748693,0.019145348239112053,0.03869534897435656
217,0.006390734110027552,0.006785648874938488,0.01317638298496604,0.01969573217781759,0.019311485495691477,0.03899789551066488
218,0.0064647919498384,0.006865574512630701,0.013330366462469101,0.019833150619522306,0.019468744685240773,0.039292952530866135
219,0.006542293354868889,0.006945644970983267,0.013487938325852156,0.01996554165083227,0.019627300474657647,0.03958440199382561
220,0.006620716769248247,0.007025427650660276,0.013646144419908524,0.020096468490310878,0.019786813646095563,0.03987537520640979
221,0.006699918303638697,0.007104912772774696,0.013804831076413393,0.02022725282954796,0.01994713835121518,0.04016703231571383
222,0.0067801764234900475,0.0071840668097138405,0.013964243233203888,0.020357558315383398,0.02010817746401038,0.04045894517504816
223,0.0068595693446695805,0.007262890692800283,0.014122460037469864,0.020488922445053945,0.020269879841005815,0.04075254546456
224,0.006938378792256117,0.007341382559388876,0.014279761351644993,0.020621232613868105,0.020432163707716246,0.0410476423372872
225,0.007018272299319506,0.0074195764027535915,0.014437848702073097,0.020755078490695873,0.02059492190882265,0.04134473786289927
226,0.007099013775587082,0.007497454062104225,0.014596467837691307,0.02089080241143837,0.02075813075347379,0.04164414520881187
227,0.007178572937846184,0.007575016003102064,0.014753588940948248,0.02102793571309025,0.020921755730086134,0.041945342846077274
228,0.007256921846419573,0.007655070163309574,0.014911992009729147,0.021166333342202078,0.021085424459226582,0.042247782685154105
229,0.0073351007886230946,0.007734295446425676,0.015069396235048771,0.021303644347969768,0.021240238370040455,0.042540188336077436
230,0.0074128094129264355,0.007811886724084616,0.015224696137011051,0.02144178092823495,0.02139084517932488,0.04282917102032017
231,0.007488767150789499,0.007888990454375744,0.015377757605165243,0.021572732996442922,0.021541890708302466,0.04311139343847408
232,0.007565170992165804,0.007965607568621635,0.01553077856078744,0.021698368514914995,0.0216932728105253,0.04338865200817006
233,0.0076412418857216835,0.008039605803787708,0.015680847689509392,0.02182473741082408,0.021849621261307725,0.04367165297100884
234,0.007716622203588486,0.008106007240712643,0.01582262944430113,0.021951398752516598,0.022005072112813596,0.04395413632736421
235,0.007791060023009777,0.00817398726940155,0.015965047292411327,0.02207808624987432,0.022159254311930405,0.044235315940512575
236,0.007864848710596561,0.008245410397648811,0.016110259108245373,0.0222050434690511,0.022307727342072942,0.04451094911571125
237,0.00793891679495573,0.008315850049257278,0.01625476684421301,0.022331925917524996,0.022455746281175748,0.04478604531007245
238,0.008014380931854248,0.00838517677038908,0.016399557702243328,0.022458054194778965,0.02260204403239976,0.04505866521533389
239,0.008089356124401093,0.00845408160239458,0.016543437726795673,0.022584366835564088,0.02274853889535402,0.04533164408713239
240,0.008162937127053738,0.008523226715624332,0.01668616384267807,0.02271239000801013,0.022893663680167476,0.04560492073916711
241,0.008234284818172455,0.008594050072133541,0.016828334890305996,0.022843394883716693,0.023034246201428212,0.045876568671754
242,0.008305167779326439,0.008661070838570595,0.016966238617897034,0.022974283627417224,0.023168322604973965,0.046141589160599475
243,0.008375618606805801,0.008728568442165852,0.017104187048971653,0.023105188334643506,0.023299191873799602,0.046403392046813145
244,0.008443137630820274,0.008797688409686089,0.017240826040506363,0.023233526175070286,0.023423606323594377,0.046656122687303674
245,0.008509178645908833,0.008865788578987122,0.017374967224895954,0.023361282617851493,0.023546947113013375,0.04690718738068461
246,0.008574817329645157,0.008933302946388721,0.01750812027603388,0.023488932139462904,0.02367031171133761,0.04715816409639271
247,0.008640032261610031,0.00900028832256794,0.01764032058417797,0.023616440149178575,0.023793587143137132,0.047408904549919466
248,0.008704823441803455,0.009074236266314983,0.01777905970811844,0.023743796062852283,0.023909588289326572,0.0476521443253597
249,0.00876894686371088,0.0091474624350667,0.01791640929877758,0.023871177092887844,0.024027987795283375,0.04789780511825524
250,0.008828988298773766,0.009219927713274956,0.01804891601204872,0.023991086671478916,0.024146531942260234,0.04813612644970995
251,0.008889651857316494,0.009291823022067547,0.01818147487938404,0.0241104007835959,0.024265013258198905,0.048373790845574215
252,0.008950659073889256,0.00935515109449625,0.018305810168385506,0.024229011756974003,0.02438138430249304,0.048608679659273075
253,0.009010693058371544,0.009418495930731297,0.01842918898910284,0.024342335926146208,0.024497005743054974,0.04883753123437073
254,0.00906987302005291,0.00948165450245142,0.01855152752250433,0.02445143466744665,0.024612228703141562,0.04906176022876666
255,0.00912924762815237,0.00954450760036707,0.01867375522851944,0.024561007718090725,0.024727001034968547,0.0492860071901212
256,0.009191996417939663,0.009606987237930298,0.01879898365586996,0.02466996730195319,0.024841275950016294,0.04950917743120521
257,0.00925499014556408,0.009669031016528606,0.018924021162092686,0.024770625035675863,0.024955041144365704,0.04972356408965364
258,0.009314474649727345,0.009730597957968712,0.019045072607696056,0.02486816735393823,0.02506827985645676,0.04993429859305708
259,0.009374154731631279,0.009791705757379532,0.01916586048901081,0.024966110709817902,0.02518026151450255,0.050144171996247766
260,0.009434006176888943,0.009852305054664612,0.019286311231553555,0.025064763116481762,0.025290494051572826,0.050352994811276676
261,0.009493506513535976,0.009912961162626743,0.01940646767616272,0.025162838269726873,0.025399790383236413,0.050560295415354076
262,0.009552901610732079,0.009972281754016876,0.019525183364748955,0.025260237636694997,0.025507194727313467,0.05076501704465923
263,0.009615574963390827,0.01002898532897234,0.019644560292363167,0.025355495546391656,0.025612269125763577,0.05096529399073827
264,0.009678035974502563,0.010084838606417179,0.019762874580919743,0.02544924930939835,0.025714279345355775,0.051160988291916606
265,0.009740076959133148,0.010142441838979721,0.01988251879811287,0.025542109552780096,0.02581639312333534,0.05135586751750566
266,0.009801669046282768,0.010199840180575848,0.020001509226858616,0.025634030026056236,0.025917363090297896,0.051548654812037784
267,0.009862531907856464,0.010256952606141567,0.02011948451399803,0.025724582831450505,0.026017140835813173,0.05173887421908984
268,0.009922032244503498,0.010314622893929482,0.02023665513843298,0.025813013231389403,0.02611404015449828,0.051924076343670876
269,0.00998196005821228,0.01036849431693554,0.02035045437514782,0.025900280689905204,0.026200246284293988,0.052097415409584534
270,0.010042170062661171,0.010421319864690304,0.020463489927351475,0.025986092459829743,0.02628309966132031,0.052265940328901334
271,0.010097656399011612,0.010473566129803658,0.02057122252881527,0.026068407984916137,0.026364358913852252,0.05242938792093143
272,0.010148312896490097,0.010525641031563282,0.02067395392805338,0.0261458551714216,0.02644379112601334,0.052586142611116264
273,0.010199672542512417,0.010577657260000706,0.020777329802513123,0.026221857686728897,0.02652117399290718,0.052739404565937426
274,0.010253939777612686,0.010631931014358997,0.020885870791971684,0.026293105078165863,0.026595269445556888,0.05288461443349399
275,0.01031369436532259,0.010689801536500454,0.021003495901823044,0.026358571072277414,0.02666508458374214,0.05301976272095371
276,0.010379106737673283,0.010750174522399902,0.021129281260073185,0.026419965009416395,0.026730932772582403,0.0531468846431531
277,0.010450269095599651,0.010812925174832344,0.021263194270431995,0.026475128125122923,0.026792790966636955,0.05326382272013433
278,0.010522784665226936,0.010877953842282295,0.02140073850750923,0.026523958472201452,0.02685055409981011,0.05337040796049238
279,0.0105974692851305,0.01094517670571804,0.02154264599084854,0.026567527088844228,0.02690402296773495,0.05346744264399495
280,0.010672301054000854,0.011014547199010849,0.021686848253011703,0.026603638468022953,0.026953046069370698,0.05355258450505503
281,0.01074925996363163,0.011086439713835716,0.021835699677467346,0.026632939509315348,0.026997074293467885,0.05362591363041526
282,0.010830126702785492,0.011160224676132202,0.021990351378917694,0.026657945394917303,0.02703619015410928,0.05369003772217561
283,0.010912735015153885,0.011235954239964485,0.02214868925511837,0.02667957910869088,0.02707021993034672,0.05374569905884828
284,0.0109989820048213,0.011313920840620995,0.022312902845442295,0.02669683914345053,0.027098960225522984,0.05379169853264776
285,0.011088564991950989,0.011389304883778095,0.022477869875729084,0.02669081270078362,0.027102821463980725,0.05378953018220698
286,0.011202157475054264,0.011477955617010593,0.022680113092064857,0.02664466783625093,0.02706352931872722,0.053704094055335785
287,0.012637347914278507,0.0130393011495471,0.025676649063825607,0.02848242431578738,0.027696665944095113,0.05616345619647992
288,0.013669458217918873,0.014095068909227848,0.02776452712714672,0.02665317813640423,0.026050285768167675,0.05269014527468614
289,0.013329820707440376,0.01384298037737608,0.027172801084816456,0.027001980085975708,0.026318656459656684,0.0533040920491274
290,0.01312602125108242,0.01363871619105339,0.02676473744213581,0.027096372816149933,0.026341251199228786,0.053420436038090206
291,0.013045690022408962,0.013543530367314816,0.026589220389723778,0.027103734541838814,0.026300125721257263,0.053386692733232766
292,0.013040288351476192,0.013514834456145763,0.026555122807621956,0.027058713683462642,0.026225633214920045,0.053267571892540375
293,0.013046751730144024,0.013497789390385151,0.026544541120529175,0.026999875934486536,0.026149257383757018,0.05313289318541515
294,0.01304550003260374,0.013471842743456364,0.026517342776060104,0.026935412263595658,0.02607315562635325,0.052992918985696115
295,0.013040285557508469,0.013431944884359837,0.026472230441868305,0.026856193509232476,0.02598451470600709,0.05282593347939994
296,0.013026008382439613,0.013375770300626755,0.026401778683066368,0.026767015953674752,0.025875684222990705,0.052628988469037595
297,0.012989201582968235,0.01330523006618023,0.026294431649148464,0.0266772445103173,0.025753702985964074,0.052418101989376575
298,0.012926992028951645,0.0132230119779706,0.026150004006922245,0.026576846063748744,0.025632966517275046,0.052197619030626946
299,0.012847847305238247,0.013079644180834293,0.02592749148607254,0.02647723403627281,0.02547308810178706,0.0519390321869851
300,0.012774080038070679,0.012913969345390797,0.025688049383461475,0.026362344255349807,0.02531736449544772,0.051669557865758935
301,0.012667589820921421,0.012729142792522907,0.02539673261344433,0.02621572966639656,0.02516761771044489,0.05137425999731272
302,0.012536309659481049,0.01252559944987297,0.02506190910935402,0.026064314848485107,0.02501906144174177,0.05107519106642908
303,0.012361956760287285,0.012301860377192497,0.024663817137479782,0.025912715439333177,0.024860467227280986,0.050765325263974544
304,0.012168494053184986,0.012065834365785122,0.024234328418970108,0.02576675959161234,0.024711809227469832,0.0504707599977336
305,0.0119456322863698,0.011805769056081772,0.023751401342451572,0.025619715980855873,0.0245461277529246,0.05015817828610588
306,0.011700401082634926,0.011537591926753521,0.023237993009388447,0.02546825362397517,0.024379630724637658,0.04984084100523295
307,0.011397176422178745,0.011251325719058514,0.02264850214123726,0.025317287457936388,0.02422006370923892,0.04953116012897029
308,0.011066158302128315,0.010959125123918056,0.02202528342604637,0.025166434180668967,0.02406049540660974,0.04922142969165583
309,0.010727466084063053,0.01064431481063366,0.021371780894696712,0.02502199089669184,0.023914685552714216,0.0489315893893587
310,0.010375717654824257,0.010319923050701618,0.020695640705525875,0.024884750844349726,0.023788274036208413,0.04866818935638488
311,0.009999381378293037,0.009982230141758919,0.019981611520051956,0.024772886985736552,0.0236756929664807,0.04844387776285818
312,0.009602935053408146,0.009643594734370708,0.019246529787778854,0.024678452066793602,0.023571894762375967,0.048245580667171904
313,0.009201372973620892,0.009291638620197773,0.018493011593818665,0.024598318794857976,0.023477906254251328,0.04807135801986042
314,0.008770494721829891,0.008919956162571907,0.017690450884401798,0.024567546631120905,0.023397396365937056,0.04795964563441863
315,0.008313598111271858,0.008535970002412796,0.016849568113684654,0.024583134526071457,0.023333185585563465,0.047910280358220834
316,0.007849302142858505,0.008147751912474632,0.015997054055333138,0.024617184503487554,0.02328603035463818,0.04789621338000049
317,0.007379724178463221,0.007762719411402941,0.015142443589866161,0.024667720663171498,0.023257346711041443,0.047916821350560926
318,0.00690388772636652,0.007373565807938576,0.014277453534305096,0.024737913893212986,0.023249180586062172,0.04797745369356739
319,0.0064129275269806385,0.006978325080126524,0.013391252607107162,0.02481840412860057,0.023262191426634198,0.0480693162013202
320,0.005941669922322035,0.006558514665812254,0.012500184588134289,0.02488571292765411,0.023287525812479528,0.048161377021740205
321,0.005483312997967005,0.006144537124782801,0.011627850122749805,0.024963725669097554,0.02332465908810616,0.04827608551168362
322,0.005017520859837532,0.005747167859226465,0.010764688719063997,0.025062915888961316,0.02337564074206343,0.04842520613629438
323,0.004546117968857288,0.005356229841709137,0.009902347810566425,0.025185596924189764,0.02344670876723641,0.04861757680083502
324,0.00408207019791007,0.004966171458363533,0.009048241656273603,0.025323005947049324,0.02354442734628834,0.04885153522722861
325,0.0036217516753822565,0.004570162855088711,0.008191914530470967,0.025475274957135922,0.0236619109090291,0.04912041952552655
326,0.0031688374001532793,0.004173987545073032,0.007342824945226312,0.025635623354458868,0.02379879865987773,0.04941704428494612
327,0.002882501808926463,0.003926108591258526,0.006808610400184989,0.02573206032376562,0.023868330470369674,0.04958251046819436
328,0.002693955786526203,0.003761435393244028,0.006455391179770231,0.025805138010125194,0.023912980940623465,0.04969996461081386
329,0.002424546517431736,0.00351667869836092,0.005941225215792656,0.025982842613953963,0.024060810206374687,0.050025529020034536
330,0.00215085968375206,0.0032678241841495037,0.005418683867901564,0.02616756991883781,0.024217350224216307,0.050366839648374545
331,0.0018813934875652194,0.0030528029892593622,0.004934196476824582,0.026319954339752618,0.0243364625974756,0.05063747431181308
332,0.0016292114742100239,0.0028540887869894505,0.004483300261199474,0.026468186571204366,0.024443489251598432,0.050891823471255
333,0.0013868778478354216,0.002664146013557911,0.0040510238613933325,0.026610172602145148,0.024532344177513356,0.05112170067849901
334,0.001165101770311594,0.0024816517252475023,0.0036467534955590963,0.026741395237242633,0.024597810138201143,0.05131766657983015
335,0.0009599592303857207,0.002301992615684867,0.0032619518460705876,0.026864322035685978,0.02466354627075862,0.051506011763633716
336,0.0007573426119051874,0.0021254175808280706,0.002882760192733258,0.026982366291121385,0.02472823255386586,0.05168842612467795
337,0.000559052568860352,0.0019593299366533756,0.0025183825055137277,0.02709687303467494,0.02478743060495227,0.05186163722585812
338,0.0003663810493890196,0.0018052137456834316,0.0021715947950724512,0.027208091044430078,0.02483993603625169,0.052024678467582255
339,0.00018016083049587905,0.0016572349704802036,0.0018373958009760827,0.02731623875856712,0.024892062048965182,0.052184290026071715
340,1.5623122635588516e-06,0.0015156135195866227,0.0015171758318501816,0.02742108451463389,0.024942586795472076,0.05233902963476851
341,-0.00016075599705800414,0.0013799534644931555,0.0012191974674351513,0.027500662978007028,0.024994330061642835,0.05247003193041092
342,-0.0003163549699820578,0.001248865737579763,0.0009325107675977051,0.02757444871363648,0.02504145633060994,0.05259068292454288
343,-0.0004493931483011693,0.0011224150657653809,0.0006730219174642116,0.02762366386245421,0.02508334687785036,0.05268204927381345
344,-0.000575081561692059,0.001000265940092504,0.000425184378400445,0.027665355574411885,0.025120719852578407,0.05276144802612927
345,-0.0006968227098695934,0.0008836327469907701,0.00018681003712117672,0.02770313153382603,0.02515490691302366,0.052833680618703444
346,-0.0008143759332597256,0.0007718837587162852,-4.249217454344034e-05,0.027736967018578678,0.025185304634244964,0.052898135921956024
347,-0.000932212162297219,0.0006637767073698342,-0.00026843545492738485,0.027767601783082855,0.0252114594530697,0.05295497900320711
348,-0.001043950323946774,0.0005584601894952357,-0.0004854901344515383,0.02779646156001508,0.025232822925722438,0.05300533537947918
349,-0.0011495982762426138,0.0004577968502417207,-0.0006918014260008931,0.02782500057241241,0.025250443111428062,0.05305164948296369
350,-0.0012501596938818693,0.00036165627534501255,-0.0008885034185368568,0.027848844275201123,0.025264164491062807,0.0530893722607947
351,-0.0013453599531203508,0.0002695957664400339,-0.001075764186680317,0.027868263894618883,0.02527578649557339,0.05312060487793865
352,-0.001424172311089933,0.00018139409075956792,-0.001242778220330365,0.02787783907137697,0.0252837293113866,0.05313864812028257
353,-0.0014999447157606483,9.276931814383715e-05,-0.001407175397616811,0.027880922011228434,0.025288746463630603,0.05314733477060647
354,-0.0015698688803240657,-5.489587806550844e-07,-0.0015704178391047208,0.02788148517131779,0.02529247210802079,0.05315252046408508
355,-0.0016332721570506692,-9.232757292920724e-05,-0.0017255997299798764,0.027877701129168146,0.025301903882793665,0.053159207299428766
356,-0.0016916862223297358,-0.00018131615070160478,-0.0018730023730313405,0.0278689343368754,0.025313220482466026,0.053162841370936506
357,-0.0017428984865546227,-0.0002641131286509335,-0.002007011615205556,0.027852907992640123,0.025318492704485492,0.053153127077516016
358,-0.0017857160419225693,-0.00034106767270714045,-0.0021267837146297097,0.027829363955871874,0.025320361568596284,0.05313249223761683
359,-0.0018222157377749681,-0.0004024918598588556,-0.0022247075976338238,0.02780087881294319,0.02530869279196831,0.0530930864284198
360,-0.0018511323723942041,-0.00045880695688538253,-0.0023099393292795867,0.02776633590929433,0.025290571770177836,0.05304118779010302
361,-0.0018712496384978294,-0.0005107955075800419,-0.0023820451460778713,0.027726325174799893,0.025267234084115197,0.05297866708761346
362,-0.001887360936962068,-0.0005488077295012772,-0.0024361686664633453,0.02768300216122787,0.025232791639508256,0.052901449355302756
363,-0.0018958097789436579,-0.0005791147705167532,-0.002474924549460411,0.02763501040757115,0.0251866338024259,0.0528078202852727
364,-0.0018927132477983832,-0.0006052436656318605,-0.0024979569134302437,0.027581305116058608,0.025134862637078953,0.052702981082803815
365,-0.0018810887122526765,-0.0006278943037614226,-0.002508983016014099,0.027518250993082128,0.025077881429844018,0.05258364997881792
366,-0.0018617549212649465,-0.0006462938035838306,-0.002508048724848777,0.02744343380689472,0.02501664153517859,0.052448332221756586
367,-0.0018365051364526153,-0.000658162753097713,-0.0024946678895503283,0.027363917855987144,0.024952631536324675,0.052305498090504214
368,-0.0018102074973285198,-0.0006626433460041881,-0.002472850843332708,0.027276980953854824,0.02488549393911208,0.0521519631743013
369,-0.001778790494427085,-0.0006626378744840622,-0.002441428368911147,0.027184954508520907,0.024814238758891417,0.051989205442461627
370,-0.0017396967159584165,-0.0006579859182238579,-0.0023976826341822743,0.027089129841748067,0.024738667684616373,0.051818346031617356
371,-0.0016941243084147573,-0.0006499665905721486,-0.002344090898986906,0.02698860640586571,0.02466210237201815,0.05164183725052877
372,-0.0016396845458075404,-0.0006414097151719034,-0.002281094260979444,0.026882321257516086,0.024595236599151568,0.05146942730975187
373,-0.001576978713274002,-0.0006196165923029184,-0.0021965953055769205,0.02677021426646752,0.024525592294628643,0.05128829683299703
374,-0.0015088381478562951,-0.0005895435460843146,-0.0020983816939406097,0.026653448733817076,0.024456882677974173,0.051103371787921584
375,-0.001435109181329608,-0.0005608651554211974,-0.0019959743367508054,0.02653236801426091,0.02438502767539851,0.05091107615529103
376,-0.0013640554388985038,-0.0005321345524862409,-0.0018961899913847446,0.026412888127773693,0.024313655067717432,0.05072078804441326
377,-0.0012778756208717823,-0.0004958209465257823,-0.0017736965673975646,0.026277145359143925,0.02423829037369167,0.050510312048746356
378,-0.001187155838124454,-0.0004519194189924747,-0.0016390752571169287,0.02613556527469406,0.024158772761055807,0.05028976576750488
379,-0.001103969058021903,-0.00039517003460787237,-0.0014991390926297754,0.02599241885766692,0.024078697855133183,0.050066807140891435
380,-0.0010161258978769183,-0.00033375731436535716,-0.0013498832122422755,0.025845500232103982,0.02399609337927076,0.049837535232229675
381,-0.0009250803268514574,-0.0002667659427970648,-0.0011918462696485221,0.02569771767816889,0.023908055534338578,0.04960192571256449
382,-0.0008405097178183496,-0.00018488378555048257,-0.0010253935033688322,0.0255605519830983,0.023813116462796293,0.04936975967986921
383,-0.0007482389337383211,-9.914951078826562e-05,-0.0008473884445265867,0.02541601542694542,0.0237180553605475,0.0491301450332942
384,-0.0006517142755910754,-5.640461949951714e-06,-0.0006573547375410271,0.025272767271687667,0.023622407860196502,0.04889118372672184
385,-0.0005589122301898897,9.786012378754094e-05,-0.0004610521064023487,0.02513801236648476,0.02352122542827124,0.048654996800962025
386,-0.0004585941496770829,0.00020595360547304153,-0.00025264054420404136,0.025000450327662127,0.02342043943280007,0.04841642757906546
387,-0.00035375222796574235,0.0003124411159660667,-4.131111199967563e-05,0.02486232926835487,0.023337114770742188,0.04819485085294601
388,-0.00024492977536283433,0.0004283644084353,0.00018343463307246566,0.02472437434810541,0.023244437031689057,0.04796400129409128
389,-0.00013178781955502927,0.0005514222430065274,0.00041963442345149815,0.02458751715779875,0.02314609578383227,0.04772853489809438
390,-1.5540679669356905e-05,0.000677824835292995,0.0006622841556236381,0.02444929769850003,0.023046594191340454,0.04749053348893669
391,0.00010133438627235591,0.0008099242113530636,0.0009112585976254195,0.024314281963843574,0.02294106137857573,0.047249616516276204
392,0.00021798352827318013,0.0009437816916033626,0.0011617652198765427,0.02418599197057562,0.02283679750946715,0.0470166497150991
393,0.0036966896150261164,0.006035652477294207,0.009732342092320323,0.03315360443532011,0.03090197204144619,0.06399413297206237
394,0.0031876894645392895,0.004821810405701399,0.008009499870240688,0.03221915366868619,0.03031092490931104,0.062497746270840406
395,0.002981871832162142,0.004791156854480505,0.007773028686642647,0.03240594456040271,0.030373285369336672,0.06274194722774697
396,0.0028955908492207527,0.00476055545732379,0.007656146306544542,0.03249316966539195,0.03044764842181453,0.062902011895047
397,0.0028309347108006477,0.0047303857281804085,0.007561320438981056,0.032572522769334214,0.030521986550427767,0.06305476466735777
398,0.0027924771420657635,0.004709433298557997,0.00750191044062376,0.03264183774194047,0.03059491679425019,0.06319658034102574
399,0.002770685823634267,0.004697651602327824,0.0074683374259620905,0.03270565746610853,0.030666078128138683,0.0633313438571884
400,0.002760126255452633,0.00469520129263401,0.007455327548086643,0.03276629261066143,0.03073443050578757,0.0634601439451551
401,0.0027598142623901367,0.004701904486864805,0.007461718749254942,0.03282367840253969,0.030799453156872287,0.06358236884644938
402,0.002768967067822814,0.0047210208140313625,0.0074899878818541765,0.032877753478308416,0.030855366436100606,0.0636920557788489
403,0.002786847995594144,0.004748370498418808,0.007535218494012952,0.032928598524922824,0.030907205080874776,0.06379442777609227
404,0.0028126377146691084,0.004782575648277998,0.007595213362947106,0.03297585276736171,0.0309571732806411,0.06389135482112002
405,0.0028460221365094185,0.004823660012334585,0.007669682148844004,0.03301897514077395,0.03100473395638018,0.06398173907355334
406,0.0028867200016975403,0.004871513694524765,0.007758233696222305,0.03305817489073229,0.031049299010530388,0.06406519544391726
407,0.002934472169727087,0.0049250987358391285,0.007859570905566216,0.03309379969314245,0.031090808110588168,0.06414203778816363
408,0.0029890243895351887,0.004985539708286524,0.007974564097821712,0.033126411849520095,0.03112630913981873,0.06420980738524829
409,0.003049974562600255,0.005055357702076435,0.00810533226467669,0.03315609029666996,0.031157285145451883,0.06426996766572857
410,0.003117057727649808,0.005130832549184561,0.008247890276834369,0.033184100352659916,0.03118519303229259,0.06432539256894744
411,0.003190050134435296,0.005210514646023512,0.008400564780458808,0.03321042577730842,0.031210060152777046,0.06437612865119015
412,0.003268106607720256,0.005293010268360376,0.008561116876080632,0.0332339817064748,0.031231845022382503,0.06442105205559763
413,0.003350920043885708,0.0053805578500032425,0.00873147789388895,0.033254636986079396,0.03125098751765949,0.06446040072022853
414,0.003435987513512373,0.00547261955216527,0.008908607065677643,0.03326936871708582,0.03126761194519418,0.064491238126621
415,0.003535925643518567,0.005568896885961294,0.009104822529479861,0.03327432100363821,0.031281798673723604,0.06451015701897263
416,0.003637630958110094,0.00566879753023386,0.009306428488343954,0.033272817049316436,0.031293425064005544,0.06451998931171771
417,0.0037437346763908863,0.005771834868937731,0.009515569545328617,0.03326715230034462,0.031302811689944005,0.06452348231265674
418,0.0038537222426384687,0.005877682939171791,0.00973140518181026,0.033259203151922385,0.03131027078291529,0.06452278892406528
419,0.003966390620917082,0.0059860520996153355,0.009952442720532417,0.03324941338429109,0.03131598054133191,0.06451849816617766
420,0.00408156169578433,0.006096685770899057,0.010178247466683388,0.033238020676860165,0.031320055863757496,0.06451096595922047
421,0.004198480397462845,0.006208245642483234,0.01040672603994608,0.033224617717484396,0.03132264680199237,0.06449997514526516
422,0.004317076876759529,0.006318412721157074,0.010635489597916603,0.033209616846344894,0.03132383245419972,0.06448606280556878
423,0.004447519313544035,0.006429282482713461,0.010876801796257496,0.03318548540258745,0.03131977223109959,0.06445818558070585
424,0.00459268456324935,0.006539377383887768,0.011132061947137117,0.03314922195969786,0.031300248728329275,0.06440328885007696
425,0.004737759009003639,0.006652393378317356,0.011390152387320995,0.03311194656568039,0.03127873594698034,0.06434525665488582
426,0.00488286092877388,0.006765319034457207,0.011648179963231087,0.03307345036604729,0.03125660492339861,0.06428539026477592
427,0.00502798892557621,0.006877773907035589,0.0119057628326118,0.033034401822607216,0.03123253903503512,0.06422302708056736
428,0.005173414945602417,0.006990163121372461,0.012163578066974878,0.03298862676154984,0.0312076879653516,0.06415319591609549
429,0.005316136404871941,0.007101283874362707,0.012417420279234648,0.03293204437294475,0.031178681429346915,0.06406842262383224
430,0.005458219908177853,0.007209803443402052,0.012668023351579905,0.03287551265556882,0.03114957391709183,0.06398366256726604
431,0.005600125063210726,0.007318214513361454,0.01291833957657218,0.032818571601877435,0.03112035178900626,0.06389837158079235
432,0.005742473993450403,0.007427339907735586,0.01316981390118599,0.032761273026583236,0.031090935151701284,0.0638125078503423
433,0.00588985113427043,0.007538564037531614,0.013428415171802044,0.032701927666414964,0.031061257281187322,0.06372441689054309
434,0.006034583784639835,0.00764855882152915,0.013683142606168985,0.03263798695070919,0.031031352452231018,0.06363150073548518
435,0.006177674513310194,0.007756359409540892,0.013934033922851086,0.032573883090144605,0.031001287458776842,0.06353825868042894
436,0.006319134496152401,0.007861247286200523,0.014180381782352924,0.03250995427833729,0.030971385961929585,0.06344537916313493
437,0.0064590065740048885,0.007966462522745132,0.014425469096750021,0.032446369280086214,0.030939066020499867,0.06335033282887101
438,0.006595529615879059,0.008070962503552437,0.014666492119431496,0.0323843893238011,0.030906293858727906,0.06325635173750924
439,0.006725780200213194,0.008174392394721508,0.014900172594934702,0.03232609150530571,0.030873895022924674,0.06316627756372155
440,0.006846138741821051,0.008276745676994324,0.015122884418815374,0.032271077235005545,0.030841721614253213,0.06307950991807014
441,0.006967007182538509,0.008378772996366024,0.015345780178904533,0.032214714395231825,0.0308093195255337,0.06299117040465196
442,0.007085670251399279,0.008480257354676723,0.015565927606076002,0.03215714717872938,0.03077687275929248,0.06290151730895548
443,0.007204518187791109,0.008580628782510757,0.015785146970301867,0.032097934856140244,0.030744657298191196,0.062810485580628
444,0.007321655750274658,0.008679739199578762,0.01600139494985342,0.03203909607796784,0.030712727410989616,0.0627201061266775
445,0.0074371290393173695,0.008777540177106857,0.016214669216424227,0.03198078652923732,0.03068109680758635,0.06263054955845437
446,0.007550960406661034,0.008873938582837582,0.016424898989498615,0.03192308052137412,0.030649807926211456,0.06254193418231492
447,0.00766316382214427,0.008968887850642204,0.016632051672786474,0.031866027504299364,0.03061884701870551,0.06245429683205884
448,0.007773939985781908,0.009062415920197964,0.016836355905979872,0.03180937928821219,0.030588193327040377,0.06236737562735798
449,0.00788493175059557,0.009152810089290142,0.01703774183988571,0.03175082538092653,0.03055483609792689,0.06227593891829859
450,0.007993736304342747,0.009240895509719849,0.017234631814062595,0.03169312147330911,0.030520776032358365,0.06218467149080038
451,0.008100492879748344,0.009327602572739124,0.01742809545248747,0.03163654013952929,0.03048714383003772,0.062094940437100975
452,0.00820625014603138,0.00941126886755228,0.01761751901358366,0.031580593060390336,0.030452332183887116,0.06200471131741115
453,0.00831096526235342,0.009493423625826836,0.017804388888180256,0.03152509953397085,0.030417647150731322,0.0619150688069994
454,0.008413937874138355,0.009574349038302898,0.017988286912441254,0.031470467511124686,0.030383473962449482,0.06182678403650535
455,0.00851523783057928,0.009654002264142036,0.018169240094721317,0.03141670760431453,0.030349804385788052,0.061739862164421004
456,0.008614846505224705,0.009732367470860481,0.018347213976085186,0.031363783457094556,0.03031663942769129,0.0616542682208159
457,0.008713372983038425,0.00981101207435131,0.018524385057389736,0.03131084113745098,0.030283140903012325,0.061568291330335444
458,0.008810832165181637,0.009888687171041965,0.018699519336223602,0.03125715552661851,0.03025002902642157,0.06148198338091108
459,0.008905361406505108,0.00996493175625801,0.01887029316276312,0.031203620397680005,0.03021751335452829,0.06139642852943892
460,0.008998211473226547,0.010039840824902058,0.019038052298128605,0.03115103681126761,0.030185533266221587,0.06131235059108664
461,0.009089372120797634,0.010111489333212376,0.01920086145401001,0.031099290210449243,0.03015149141988206,0.06122705326787382
462,0.009178957901895046,0.010181836783885956,0.019360794685781002,0.03104833851008935,0.030117779968202443,0.0611428692693071
463,0.00926700234413147,0.01024614553898573,0.0195131478831172,0.030998162731781048,0.030081713243158264,0.061057167868507886
464,0.009357275441288948,0.010307014919817448,0.019664290361106396,0.0309457879186163,0.03004446527973367,0.060968212178140295
465,0.009448033757507801,0.010367326438426971,0.019815360195934772,0.030893308145740983,0.03000789286583837,0.06087984866878123
466,0.009537187404930592,0.010426751337945461,0.019963938742876053,0.030841652863767565,0.029971972854341413,0.060792933815686886
467,0.009624762460589409,0.010485238395631313,0.020110000856220722,0.030790835297160726,0.02993665839714954,0.060707435886526134
468,0.009710803627967834,0.010542772710323334,0.020253576338291168,0.03074084693819874,0.029901910037490948,0.06062330877097695
469,0.009795334190130234,0.01059934962540865,0.020394683815538883,0.03069166355988825,0.029867714787555816,0.060540516673992024
470,0.009878394193947315,0.010654987767338753,0.020533381961286068,0.03064326067878035,0.029834051338206394,0.06045901462958874
471,0.00996000599116087,0.01070969458669424,0.02066970057785511,0.03059562585200424,0.029800910438532245,0.06037878183966734
472,0.01004021242260933,0.010763488709926605,0.020803701132535934,0.03054875469295828,0.029768280599213253,0.06029980331931902
473,0.010119039565324783,0.010816393420100212,0.020935432985424995,0.030502617853007452,0.029736152766395855,0.060222041182003805
474,0.010195859707891941,0.010868425481021404,0.021064285188913345,0.030456920779383334,0.029704514159140914,0.06014517582523638
475,0.010269343852996826,0.010919625870883465,0.02118896972388029,0.030411016494385358,0.029673331611665858,0.06006850191796541
476,0.010341786779463291,0.010970049537718296,0.021311836317181587,0.030365782206247284,0.029642589975526906,0.059992926965333065
477,0.010413138195872307,0.011019707657396793,0.0214328458532691,0.03032118419162462,0.029612270532620458,0.05991839699287958
478,0.010483380407094955,0.011068614199757576,0.02155199460685253,0.030277216864161828,0.029582369822984376,0.05984490267730432
479,0.010552523657679558,0.011122111231088638,0.021674634888768196,0.030233879215933467,0.029549888745712252,0.0597693379629176
480,0.010620332323014736,0.011175398714840412,0.02179573103785515,0.030191341005994205,0.029517744931733664,0.05969488717360874
481,0.010686812922358513,0.011227619834244251,0.021914432756602764,0.03014960427903624,0.029486237258419146,0.0596218684202794
482,0.010752004571259022,0.011281605809926987,0.02203361038118601,0.030108645832011734,0.02945398674130363,0.059548806977362444
483,0.010815875604748726,0.011334870010614395,0.02215074561536312,0.030068501340546897,0.029422247016160533,0.059477058004800645
484,0.010878455825150013,0.011387012898921967,0.02226546872407198,0.030029152461803623,0.02939119256134224,0.05940678784878905
485,0.010939806699752808,0.011438120156526566,0.022377926856279373,0.029990564342680836,0.029360761119383523,0.0593378983171234
486,0.010999990627169609,0.011488264426589012,0.02248825505375862,0.029952703631777655,0.02933091695276566,0.05927031983689292
487,0.011059058830142021,0.011537501588463783,0.022596560418605804,0.029915533617186078,0.029301619471721455,0.05920397509712008
488,0.011117049492895603,0.011585869826376438,0.02270291931927204,0.029879032807145874,0.02927285196128194,0.059138825687550675
489,0.011174015700817108,0.011633414775133133,0.02280743047595024,0.029843164039603708,0.029244574243243737,0.05907479456601665
490,0.011230000294744968,0.011680173687636852,0.02291017398238182,0.02980790996749781,0.02921677619713507,0.05901185424552774
491,0.011285037733614445,0.011726094409823418,0.023011132143437862,0.029773239378145033,0.02918947600280561,0.05894999249014422
492,0.011339177377521992,0.011771250516176224,0.023110427893698215,0.029739120400828982,0.02916263855299917,0.05888914171550659
493,0.011391033418476582,0.011815707199275494,0.023206740617752075,0.029704462332873344,0.02913623896142869,0.05882816610604571
494,0.011441689915955067,0.011859524063766003,0.02330121397972107,0.029670044034473746,0.029110239245986845,0.0587678212273605
495,0.01149161159992218,0.011902732774615288,0.023394344374537468,0.029636137140139983,0.02908460719401345,0.05870835281931543
496,0.01154080405831337,0.011945347301661968,0.023486151359975338,0.02960268746925567,0.02905931930621901,0.058649683583268844
497,0.011589284054934978,0.011987394653260708,0.023576678708195686,0.029569692892027627,0.029034371190501163,0.05859180702016006
498,0.011637071147561073,0.012028874829411507,0.02366594597697258,0.029537129190931936,0.029009755070703643,0.05853469153122451
499,0.011684192344546318,0.012069805525243282,0.0237539978697896,0.029504991073721436,0.02898545280995757,0.058478313723922065
500,0.0117306774482131,0.012110212817788124,0.023840890266001225,0.02947327044775116,0.028961460688550246,0.058422661871741804
501,0.011776534840464592,0.012150101363658905,0.023926636204123497,0.02944194376243548,0.028937769555869217,0.05836770332577149
502,0.011821783147752285,0.012189483270049095,0.02401126641780138,0.02941101230996712,0.028914368383099878,0.05831342842348516
503,0.011866447515785694,0.012228735722601414,0.024095183238387108,0.02938045587738605,0.02889107440679094,0.05825963121414958
504,0.011910519562661648,0.01226806640625,0.024178585968911648,0.029350290620540988,0.028867778440394086,0.058206217220792104
505,0.011953986249864101,0.01230682898312807,0.024260815232992172,0.029320525803806726,0.028844796261205986,0.05815351693900979
506,0.011996857821941376,0.012345047667622566,0.024341905489563942,0.029291135002493664,0.02882210160118029,0.05810147746869757
507,0.012038721702992916,0.012382845394313335,0.02442156709730625,0.029261486925006148,0.02879976716044956,0.05804953073504109
508,0.012079112231731415,0.01242026872932911,0.024499380961060524,0.029230863941932157,0.028777821013632625,0.05799697855924346
509,0.012119066901504993,0.012457234784960747,0.02457630168646574,0.029200655236732605,0.02875611020960112,0.057945076780142935
510,0.01215855497866869,0.012493861839175224,0.024652416817843914,0.029170807829376155,0.028734643197481143,0.05789378155551708
511,0.012197554111480713,0.012530777603387833,0.024728331714868546,0.029141313644922177,0.02871331569275014,0.057842991336513355
512,0.012236017733812332,0.012567095458507538,0.02480311319231987,0.029112208982672107,0.02869224344427255,0.0577928464027672
513,0.012273965403437614,0.012602905742824078,0.024876871146261692,0.02908345740841734,0.028671430406524312,0.057743313565202486
514,0.012311420403420925,0.012638176791369915,0.02494959719479084,0.029055069169947326,0.02865079669064463,0.05769432389333862
515,0.012348398566246033,0.01267247274518013,0.025020871311426163,0.029027014088027346,0.028629766307321034,0.05764527833887687
516,0.0123849306255579,0.0127063924446702,0.0250913230702281,0.02899927425667356,0.028608970173815192,0.05759678102341918
517,0.012421024031937122,0.012739932164549828,0.02516095619648695,0.028971854017178722,0.0285884022507004,0.05754883039218992
518,0.012456689961254597,0.012773098424077034,0.02522978838533163,0.028944726650417963,0.028568062489690516,0.05750140007975955
519,0.012492981739342213,0.012805907055735588,0.0252988887950778,0.028916618679747763,0.02854793897171091,0.05745321954636295
520,0.012528995983302593,0.012838291004300117,0.02536728698760271,0.02888883823143947,0.028528083672501228,0.0574056371260612
521,0.012564599514007568,0.012870270758867264,0.025434870272874832,0.028861408932307785,0.028508475275861204,0.057358652300457676
522,0.012599746696650982,0.012901591137051582,0.025501337833702564,0.028834324352711244,0.028488898960040653,0.05731204490470919
523,0.012634470127522945,0.012932348065078259,0.025566818192601204,0.028807558854862504,0.02846937926187472,0.057265813373429134
524,0.012668776325881481,0.012962747365236282,0.025631523691117764,0.028781095856989337,0.028450083542074504,0.057220107398211636
525,0.012702683918178082,0.01299280021339655,0.02569548413157463,0.028754920059876565,0.028431001392046653,0.05717490112698313
526,0.012736398726701736,0.013022521510720253,0.02575892023742199,0.028729007270180264,0.028412125269062782,0.05713016503300938
527,0.012770402245223522,0.01305190660059452,0.025822308845818043,0.028703293835444624,0.02839344905950892,0.057085834784627094
528,0.012804001569747925,0.01308094710111618,0.025884948670864105,0.028677876614156984,0.028375000549802302,0.05704202676637272
529,0.012837199494242668,0.013109649531543255,0.025946849025785923,0.028652753782369592,0.02835676150595884,0.05699872094318915
530,0.012870007194578648,0.013138022273778915,0.026008029468357563,0.02862790544961481,0.028338723926753285,0.056955889745329884
531,0.012902448885142803,0.01316609513014555,0.026068544015288353,0.028603322888208146,0.028320889339347947,0.05691352588136644
532,0.01293453574180603,0.013193865306675434,0.026128401048481464,0.0285790003644266,0.02830322820957528,0.05687159414751887
533,0.012966270558536053,0.01322134118527174,0.026187611743807793,0.028554915068528385,0.028285676906520306,0.056830008210349746
534,0.012997673824429512,0.013248544186353683,0.026246218010783195,0.02853107578867352,0.02826821116025773,0.05678875240288414
535,0.013028751127421856,0.01327549573034048,0.026304246857762337,0.028507474162304747,0.02825092409038599,0.056747911376548006
536,0.013059508055448532,0.013302193954586983,0.026361702010035515,0.028484097793132154,0.028233802557834132,0.05670745973119041
537,0.013089905492961407,0.013328639790415764,0.02641854528337717,0.028460986902984164,0.028216841363474573,0.05666743277567071
538,0.013119865208864212,0.013354835100471973,0.026474700309336185,0.02843819341531599,0.028200040859134995,0.05662788278674437
539,0.013149552047252655,0.01338079385459423,0.026530345901846886,0.028415598281336475,0.028183382886244404,0.05658867235009043
540,0.013178972527384758,0.013406521640717983,0.02658549416810274,0.028393202747133323,0.028166861609866527,0.056549797177195556
541,0.013208127580583096,0.013432023115456104,0.0266401506960392,0.028370993611693155,0.02815048157746946,0.05651124858865952
542,0.013237018138170242,0.013457300141453743,0.026694318279623985,0.028348976718959577,0.028134244587201266,0.056473034372669706
543,0.013265657238662243,0.013482357375323772,0.026748014613986015,0.028327144184205292,0.028118134339013306,0.05643513029481289
544,0.01329403929412365,0.013507193885743618,0.026801233179867268,0.028305493569288714,0.028102157524148515,0.056397540714074025
545,0.01332216989248991,0.013531814329326153,0.026853984221816063,0.028284022156016605,0.028086311660234425,0.05636026036944258
546,0.013350054621696472,0.013556227087974548,0.02690628170967102,0.02826272586374753,0.028070591091404872,0.05632327955844201
547,0.013377702794969082,0.013580434024333954,0.026958136819303036,0.028241604038607798,0.02805499578513614,0.05628659758799868
548,0.013405115343630314,0.013604441657662392,0.027009557001292706,0.02822064583165882,0.028039524279669183,0.056250202257653405
549,0.01343228667974472,0.013628242537379265,0.027060529217123985,0.028199862912458826,0.028024177341585965,0.0562141058859744
550,0.013459237292408943,0.013651852495968342,0.027111089788377285,0.028179241578166803,0.02800894056223384,0.05617828042265107
551,0.013485961593687534,0.013675257563591003,0.027161219157278538,0.028158779558245913,0.027993806529971917,0.05614271652750588
552,0.01351245865225792,0.01369821559637785,0.02721067424863577,0.028138475162898465,0.02797830185062488,0.0561069451590441
553,0.013538732193410397,0.013720999471843243,0.02725973166525364,0.028118333807400146,0.027962901261869563,0.05607143948842723
554,0.013564793393015862,0.013743610121309757,0.02730840351432562,0.028098352360466327,0.027947609632867874,0.05603620143569383
555,0.013590574264526367,0.013766026124358177,0.027356600388884544,0.02807859886125057,0.027932432262926642,0.05600130698604754
556,0.013616158626973629,0.013788276351988316,0.027404434978961945,0.0280590532794691,0.027917356213358915,0.05596672310785642
557,0.013641583733260632,0.0138103561475873,0.02745193988084793,0.028039639722892924,0.027902381164501444,0.05593237180127031
558,0.013666827231645584,0.01383227203041315,0.027499099262058735,0.02802038111706304,0.027887525851145362,0.05589829426281654
559,0.01369186956435442,0.01385401003062725,0.02754587959498167,0.02800126106378861,0.02787276808475569,0.055864451901800345
560,0.013716716319322586,0.013875583186745644,0.02759229950606823,0.027982284872509977,0.02785811954225252,0.05583086179980639
561,0.013741372153162956,0.013896995224058628,0.027638367377221584,0.027963447356796504,0.027843572266930378,0.055797510781191245
562,0.013765829615294933,0.01391824334859848,0.027684072963893414,0.027944747059554693,0.027829134043500563,0.05576440520837406
563,0.013790094293653965,0.01393932569772005,0.027729419991374016,0.027926183701840204,0.02781479285460306,0.05573153282937039
564,0.013814181089401245,0.013960170559585094,0.02777435164898634,0.02790775743057421,0.027800404545111845,0.05569874923903763
565,0.013838076032698154,0.013980362564325333,0.027818438597023487,0.02788945978181519,0.027785284021573344,0.05566535904214852
566,0.01386180054396391,0.014000479131937027,0.027862279675900936,0.02787129461781047,0.02777029837962467,0.05563223491184401
567,0.013885349035263062,0.014020461589097977,0.027905810624361038,0.0278532480510028,0.027755410291816652,0.055599326425493555
568,0.013908717781305313,0.014040660113096237,0.02794937789440155,0.027835334352302683,0.027739369878160242,0.055565404126631295
569,0.013931858353316784,0.01406080462038517,0.027992662973701954,0.027817586342199625,0.027723023476125104,0.05553134371500359
570,0.013954767026007175,0.014080708846449852,0.028035475872457027,0.027800017707503517,0.02770689658283242,0.055497681860986664
571,0.01397743821144104,0.014100383035838604,0.028077821247279644,0.027782621168402803,0.027690951470965317,0.0554643734408921
572,0.013999901711940765,0.014119860716164112,0.028119762428104877,0.027765385946670308,0.027675152464723983,0.05543137202808598
573,0.014022156596183777,0.014139154925942421,0.028161311522126198,0.027748303083588485,0.027659499506777475,0.05539866851196837
574,0.01404421404004097,0.014158276841044426,0.028202490881085396,0.027731371968331323,0.027643978422413725,0.05536624810426363
575,0.014066076837480068,0.014177228324115276,0.028243305161595345,0.027714583033665446,0.02762857674334093,0.05533408867422627
576,0.014087761752307415,0.014196028001606464,0.02828378975391388,0.027697930082020806,0.0276132968039455,0.05530218650395064
577,0.014109262265264988,0.014214671216905117,0.028323933482170105,0.027681417429144137,0.02759813321438589,0.05527054042254133
578,0.014130587689578533,0.014233168214559555,0.028363755904138088,0.027665033995010448,0.02758308841795793,0.05523914195876731
579,0.014151736162602901,0.014251510612666607,0.02840324677526951,0.027648776953415173,0.027568144479832035,0.05520797018164341
580,0.014172729104757309,0.014269722625613213,0.02844245173037052,0.02763264431856062,0.027553307596589166,0.05517702941200631
581,0.014193551614880562,0.014287907630205154,0.028481459245085716,0.027616632217077226,0.027538395391237258,0.05514613256767782
582,0.014214207418262959,0.014306144788861275,0.028520352207124233,0.027600742920791448,0.02752335071848417,0.055115224069557954
583,0.014234681613743305,0.014324241317808628,0.028558922931551933,0.027584988701893895,0.02750846170918099,0.05508460540342016
584,0.014254985377192497,0.014342193491756916,0.028597178868949413,0.027569368698024885,0.027493697579765088,0.055054245360800086
585,0.014275121502578259,0.01435999758541584,0.0286351190879941,0.027553872240748758,0.02747903944798808,0.05502411450753456
586,0.014295097440481186,0.01437766756862402,0.028672765009105206,0.02753849645312085,0.02746449488793579,0.054994217494154556
587,0.014314920641481876,0.014395207166671753,0.02871012780815363,0.027523238709407084,0.02745004681760204,0.05496453465607373
588,0.014334584586322308,0.014412607997655869,0.028747192583978176,0.027508094282530825,0.027435702109465044,0.05493506818635634
589,0.014354097656905651,0.014429880306124687,0.02878397796303034,0.027493063836633885,0.027421453700546144,0.05490581165740542
590,0.014373470097780228,0.014447029680013657,0.028820499777793884,0.027478140788535884,0.027407300452619597,0.05487675742777497
591,0.014392786659300327,0.014464056119322777,0.028856842778623104,0.027463384615882266,0.027393240489412482,0.05484796274255028
592,0.014412174001336098,0.014480961486697197,0.028893135488033295,0.027448867851685144,0.027379269483699994,0.054819495578994945
593,0.014431397430598736,0.014497737400233746,0.02892913483083248,0.027434448703577384,0.027365402999896035,0.05479122995734056
594,0.014450471848249435,0.014514388516545296,0.02896486036479473,0.027420130761903718,0.0273516241820572,0.0547631529555395
595,0.014469403773546219,0.01453091949224472,0.02900032326579094,0.027405922278043476,0.027337938911428685,0.054735278638656785
596,0.014488188549876213,0.014547335915267467,0.02903552446514368,0.027391802668920363,0.02732434522052125,0.054707584520246516
597,0.014506842941045761,0.014563636854290962,0.029070479795336723,0.02737779192445568,0.027310838269858265,0.054680085729326526
598,0.01452536042779684,0.014579827897250652,0.029105188325047493,0.02736387147503309,0.027297411720374257,0.05465275727928656
599,0.014543751254677773,0.014595910906791687,0.02913966216146946,0.027350043815558413,0.02728406851391465,0.054625604845009876
600,0.01456200797110796,0.014611881226301193,0.029173889197409153,0.027336308512135463,0.027270801975272256,0.054598621073071577
601,0.014580137096345425,0.014627746306359768,0.029207883402705193,0.027322667079238992,0.027257622720012097,0.05457181819491565
602,0.014598147943615913,0.014643512666225433,0.029241660609841347,0.0273091104485176,0.027244516403036753,0.0545451728053003
603,0.014616032131016254,0.014659174717962742,0.029275206848978996,0.02729564395599027,0.0272314882767701,0.05451869548923825
604,0.01463379617780447,0.014674733392894268,0.029308529570698738,0.027282261567558162,0.02721853674834907,0.054492378635450055
605,0.014651437290012836,0.014690193347632885,0.02934163063764572,0.027268963209716196,0.027205655608068414,0.05446621598383125
606,0.014668968506157398,0.01470556017011404,0.02937452867627144,0.02725574738307018,0.027192849231040758,0.05444021034786481
607,0.014686373062431812,0.01472082082182169,0.029407193884253502,0.027242615664656838,0.02718012021459012,0.05441436600019324
608,0.014703672379255295,0.01473599299788475,0.029439665377140045,0.027229567409329334,0.027167458082684982,0.05438867171763515
609,0.01472085528075695,0.014751069247722626,0.029471924528479576,0.027216599608850152,0.0271548702827496,0.05436313203347039
610,0.014737926423549652,0.01476605050265789,0.029503976926207542,0.027203709046425807,0.027142347748276587,0.05433773461615005
611,0.014754891395568848,0.014780944213271141,0.02953583560883999,0.027190891878221313,0.02712989383417551,0.05431247902203257
612,0.014771751128137112,0.01479574665427208,0.02956749778240919,0.027178160579882395,0.027117508238208358,0.054287377408771494
613,0.014788493514060974,0.014810456894338131,0.029598950408399105,0.0271655011199475,0.027105194395802192,0.05426241916812131
614,0.014805135317146778,0.014825007878243923,0.0296301431953907,0.027152912862699097,0.027093081152587736,0.05423773045772328
615,0.014821680262684822,0.01483929343521595,0.029660973697900772,0.027140399943031152,0.027081395216593498,0.05421353865939768
616,0.014838151633739471,0.01485353335738182,0.029691684991121292,0.0271279360038143,0.02706975845923786,0.05418944487182519
617,0.014854546636343002,0.01486768014729023,0.029722226783633232,0.027115524461982763,0.027058165309121415,0.054165446416891874
618,0.014870856888592243,0.014881748706102371,0.029752605594694614,0.027103166224133165,0.02704659969420219,0.05414152853603268
619,0.014887087978422642,0.014895743690431118,0.02978283166885376,0.027090860179327547,0.027035068872699106,0.054117697517050714
620,0.014903243631124496,0.01490967720746994,0.029812920838594437,0.027078610972659206,0.027023579215579692,0.054093964352612135
621,0.014919308014214039,0.014923535287380219,0.029842843301594257,0.027066419991968738,0.027012143042405748,0.05407034273146917
622,0.01493529137223959,0.014937326312065125,0.029872617684304714,0.02705428752984644,0.0270007496673673,0.05404682222733167
623,0.014951186254620552,0.014951040036976337,0.02990222629159689,0.0270422205069577,0.026989408155684513,0.05402341884026295
624,0.014966999180614948,0.01496469508856535,0.029931694269180298,0.02703020736161736,0.026978114919761795,0.05400011743266402
625,0.014982723630964756,0.014978270046412945,0.0299609936773777,0.02701825589386746,0.0269668676312456,0.053976923498054344
626,0.014998359605669975,0.014991775155067444,0.02999013476073742,0.027006369788125473,0.026955679092624283,0.05395385353076819
627,0.01501390989869833,0.015005209483206272,0.030019119381904602,0.026994542177065317,0.026944535985092822,0.05393088725033066
628,0.015029368922114372,0.015018570236861706,0.030047939158976078,0.0269827728759396,0.026933447318755153,0.05390803360177729
629,0.015044741332530975,0.015031853690743446,0.03007659502327442,0.026971071415718743,0.026922407232955033,0.053885296197519805
630,0.015060028992593288,0.015045077539980412,0.0301051065325737,0.026959430434132813,0.026911619158630735,0.05386287048947927
631,0.015075231902301311,0.015058228746056557,0.030133460648357868,0.02694784749129609,0.026901456690106004,0.05384112679649627
632,0.015090365894138813,0.015071304515004158,0.03016167040914297,0.026936309312084614,0.026891302210073634,0.0538194371097184
633,0.015105432830750942,0.015084322541952133,0.030189755372703075,0.026924821858351575,0.02688117849791373,0.053797828991535714
634,0.015120431780815125,0.015097285620868206,0.03021771740168333,0.02691338034030956,0.026871093581767938,0.05377630556949145
635,0.015135354362428188,0.015110183507204056,0.030245537869632244,0.026901985334809905,0.026861043901817868,0.05375486372603205
636,0.015150207094848156,0.015123018994927406,0.030273226089775562,0.026890648638347506,0.02685103857176283,0.05373352433224048
637,0.01516498252749443,0.01513578835874796,0.03030077088624239,0.02687936386208795,0.02684106966038504,0.05371227307712738
638,0.015179683454334736,0.015148495323956013,0.03032817877829075,0.02686813343739536,0.02683114794958774,0.053691123161071046
639,0.015194302424788475,0.015161131508648396,0.03035543393343687,0.02685695172186406,0.026821263914933734,0.053670059470582863
640,0.015208848752081394,0.015173711813986301,0.030382560566067696,0.026845827880030867,0.026811428215943574,0.053649101775978966
641,0.01522331777960062,0.015186223201453686,0.030409540981054306,0.026834756132055892,0.026801634641324287,0.053628238119943224
642,0.015237712301313877,0.01519867591559887,0.030436388216912746,0.026823744048984265,0.026791884880109935,0.05360747775534642
643,0.015252023935317993,0.01521099079400301,0.030463014729321003,0.026812785429205302,0.026782209534053882,0.05358684465907766
644,0.015266261994838715,0.015222427435219288,0.030488689430058002,0.026801878618268153,0.026772881766399897,0.05356660611450166
645,0.015280480496585369,0.01523387711495161,0.03051435761153698,0.02679098432051116,0.02676357722647923,0.053546404047828774
646,0.01529465802013874,0.015245324932038784,0.030539982952177525,0.02678011265825914,0.026754307780272782,0.05352625956771875
647,0.015308799222111702,0.015256760641932487,0.03056555986404419,0.026769265618748796,0.026745064009839618,0.0535061650318926
648,0.015322893857955933,0.015268170274794102,0.030591064132750034,0.026758448031258524,0.026735837496760256,0.053486116943696115
649,0.015336940996348858,0.015279545448720455,0.030616486445069313,0.026747660923099367,0.026726631818033232,0.05346611985545362
650,0.01535093318670988,0.015290884301066399,0.03064181748777628,0.026736911217438132,0.026717458048779234,0.05344619174805085
651,0.015364869497716427,0.015302183106541634,0.03066705260425806,0.02672620027616622,0.026708308589779396,0.05342632639373623
652,0.015378746204078197,0.015313436277210712,0.03069218248128891,0.02671552141195721,0.02669918377987162,0.05340651748073053
653,0.015392567031085491,0.015324647538363934,0.030717214569449425,0.026704893386113027,0.02669009160907632,0.053386791716790616
654,0.015406323596835136,0.01533580757677555,0.030742131173610687,0.02669430774934783,0.02668103127926822,0.05336713987664079
655,0.015420014970004559,0.015346920117735863,0.03076693508774042,0.026683765995396107,0.02667200518729036,0.0533475659326375
656,0.015433641150593758,0.015357999131083488,0.030791640281677246,0.026673269592076245,0.02666298167495836,0.05332803909340963
657,0.01544719934463501,0.01536907535046339,0.0308162746950984,0.026662822139914933,0.02665391608078185,0.05330851772244914
658,0.015460686758160591,0.015380114316940308,0.0308408010751009,0.026652427037840116,0.026644906060603844,0.053289104059675206
659,0.015474094077944756,0.0153910918161273,0.030865185894072056,0.026642082745237713,0.026635940854293966,0.05326978581619601
660,0.015487437136471272,0.015402019023895264,0.030889456160366535,0.02663179591647354,0.026627020441102114,0.05325056971042425
661,0.01550070010125637,0.015412888489663601,0.03091358859091997,0.026621559148674864,0.02661813736153299,0.05323144076281123
662,0.015513893216848373,0.015423694625496864,0.030937587842345238,0.026611376615941238,0.026609301159084296,0.053212412646278046
663,0.015527015551924706,0.015434452332556248,0.030961467884480953,0.026601243190903397,0.026600505556958094,0.053193474055547765
664,0.015540064312517643,0.015445173718035221,0.030985238030552864,0.026591161858391082,0.02659175016761878,0.053174627137277
665,0.015553046017885208,0.015455890446901321,0.03100893646478653,0.026581139714357604,0.026583025271213846,0.05315586925033862
666,0.01556595042347908,0.015466595999896526,0.031032546423375607,0.02657116768378649,0.026574333974715203,0.05313719489081915
667,0.015578782185912132,0.015477265231311321,0.031056047417223454,0.02656125289449784,0.02656567937883839,0.05311861432060728
668,0.015591534785926342,0.015487877652049065,0.031079412437975407,0.026551392167220425,0.026557066581373145,0.05310012946839552
669,0.015604219399392605,0.015498444437980652,0.031102663837373257,0.026541589912238827,0.02654850368065851,0.05308175283561021
670,0.015616826713085175,0.015508951619267464,0.031125778332352638,0.02653183869935731,0.02653997978959169,0.05306346606873891
671,0.0156293623149395,0.015519401989877224,0.031148764304816723,0.026522145271443046,0.026531505165384467,0.05304528616791304
672,0.015641821548342705,0.015529792755842209,0.031171614304184914,0.026512498771467965,0.02652307213554307,0.05302719459318016
673,0.015654215589165688,0.01554013229906559,0.031194347888231277,0.026502910745383274,0.02651468582670734,0.05300920807776235
674,0.0156665351241827,0.015550409443676472,0.031216944567859173,0.026493373569925076,0.026506338232224293,0.05299131090060424
675,0.015678783878684044,0.015560628846287727,0.03123941272497177,0.02648388675173456,0.026498033975720356,0.05297350728433568
676,0.015690969303250313,0.015570797957479954,0.03126176726073027,0.026474450734935536,0.026489772768254153,0.052955797343437104
677,0.015703093260526657,0.015580913983285427,0.031284007243812084,0.026465066388711662,0.026481549778298284,0.05293817703490843
678,0.01571514457464218,0.0155909713357687,0.03130611591041088,0.026455725902843886,0.02647336322610567,0.05292063694441847
679,0.015727130696177483,0.015600979328155518,0.031328110024333,0.026446436808459265,0.026465224722657367,0.05290319610559092
680,0.01573905535042286,0.015610933303833008,0.03134998865425587,0.026437193838187593,0.026457120511152916,0.05288583554846366
681,0.015750916674733162,0.015620836056768894,0.031371752731502056,0.02642799900048021,0.026449051609937362,0.05286855827436201
682,0.015762710943818092,0.015630686655640602,0.031393397599458694,0.026418850032113292,0.026441028616412485,0.05285137257648585
683,0.015774451196193695,0.015640484169125557,0.03141493536531925,0.026409750400067156,0.02643303330031573,0.05283426379724529
684,0.01578642800450325,0.01565023697912693,0.03143666498363018,0.02640035698149964,0.026425086779527727,0.05281690818026974
685,0.015798890963196754,0.015659915283322334,0.03145880624651909,0.026390393367663544,0.026417194710584846,0.05279903335276546
686,0.015811188146471977,0.015669487416744232,0.03148067556321621,0.026380554234035878,0.026409392179152575,0.05278137234965384
687,0.015823353081941605,0.01567896269261837,0.031502315774559975,0.026370822972534565,0.02640167155034358,0.052763900508823694
688,0.01583539880812168,0.015688342973589897,0.03152374178171158,0.02636118447613272,0.02639402519475113,0.05274659523028017
689,0.015847336500883102,0.01569763943552971,0.03154497593641281,0.026351631676370623,0.026386448328037423,0.052729444769604276
690,0.015859181061387062,0.015706859529018402,0.031566040590405464,0.026342159446423225,0.02637893758005774,0.05271244056069237
691,0.015870943665504456,0.015716014429926872,0.03158695809543133,0.02633276123619296,0.026371479528835107,0.052695562644603886
692,0.01588260941207409,0.015725092962384224,0.03160770237445831,0.026323427147663142,0.026364078803544827,0.052678805813637194
693,0.015894202515482903,0.015734119340777397,0.0316283218562603,0.026314159659979876,0.02635669773822247,0.05266213562333767
694,0.01590571366250515,0.015743114054203033,0.03164882771670818,0.026304953589940568,0.026349187732013408,0.05264540136805083
695,0.01591714844107628,0.015752021223306656,0.031669169664382935,0.026295816960750205,0.026341723201090756,0.05262878173669969
696,0.01592850126326084,0.01576085574924946,0.0316893570125103,0.026286740934519767,0.02633431379439287,0.0526122773103574
697,0.015939775854349136,0.015769634395837784,0.03170941025018692,0.026277719005090655,0.02632696030732272,0.052595882577627553
698,0.015950987115502357,0.01577836088836193,0.03172934800386429,0.026268761962864273,0.026319658945757943,0.052579604365677005
699,0.015962161123752594,0.0157870352268219,0.03174919635057449,0.02625971626343643,0.02631240178684632,0.05256328055535704
700,0.015973282977938652,0.015795651823282242,0.031768934801220894,0.026250678163660165,0.026305191873311488,0.05254701086835421
701,0.01598435454070568,0.015804214403033257,0.03178856894373894,0.026241512155531138,0.026298029681813093,0.0525306600197085
702,0.01599537394940853,0.015812719240784645,0.031808093190193176,0.026232201082609985,0.026290917303831852,0.05251421321363613
703,0.016006333753466606,0.01582116074860096,0.031827494502067566,0.026222964382757105,0.02628385080089963,0.05249788655103709
704,0.016017219051718712,0.0158295426517725,0.03184676170349121,0.026213786861246795,0.026276837194476967,0.052481671543965235
705,0.01602802984416485,0.015837864950299263,0.03186589479446411,0.026204669137732475,0.026269870080374454,0.05246556251842203
706,0.0160387996584177,0.015846414491534233,0.031885214149951935,0.026195595318793733,0.026262674295160545,0.05244927140057463
707,0.016049781814217567,0.015855226665735245,0.03190500847995281,0.02618648266820012,0.026255241409910764,0.05243270293195579
708,0.016060613095760345,0.015863923355937004,0.03192453645169735,0.026177472656243823,0.02624794119951255,0.05241636913662047
709,0.01607142947614193,0.01587250642478466,0.03194393590092659,0.02616853126107101,0.026240731542220935,0.05240019397438319
710,0.016082195565104485,0.015880992636084557,0.03196318820118904,0.026159677440160355,0.026233607299376623,0.05238419136900808
711,0.01609284244477749,0.015889380127191544,0.03198222257196903,0.026150905141011992,0.026226558058699247,0.05236834520231173
712,0.01610339619219303,0.01589769311249256,0.03200108930468559,0.026142219065983057,0.026219580459307903,0.052352656641247025
713,0.01611386425793171,0.015905937179923058,0.03201980143785477,0.026133608513799474,0.0262126671136249,0.05233710765127283
714,0.016124248504638672,0.015914108604192734,0.032038357108831406,0.026125069020246475,0.026205808809609193,0.05232168440452629
715,0.01613455079495907,0.015922216698527336,0.032056767493486404,0.026116589049777598,0.026199001255567463,0.05230637125226659
716,0.01614478789269924,0.01593027077615261,0.03207505866885185,0.026108166865978888,0.026192237946289207,0.05229115986100982
717,0.016154956072568893,0.015938272699713707,0.0320932287722826,0.026099800288620734,0.02618552282123063,0.05227605197011869
718,0.01616506837308407,0.015946226194500923,0.03211129456758499,0.026091489875416596,0.02617884727038914,0.052261039568656895
719,0.01617511548101902,0.01595412753522396,0.03212924301624298,0.026083224564320124,0.02617220934600123,0.05224610962878056
720,0.016185106709599495,0.015961991623044014,0.03214709833264351,0.026075004471846273,0.02616561103118141,0.0522312643487604
721,0.01619504578411579,0.015969809144735336,0.03216485492885113,0.02606683244878744,0.026159044490685585,0.05221649859933518
722,0.01620492711663246,0.015977581962943077,0.03218250907957554,0.026058702104202497,0.026152511060384964,0.05220180737315467
723,0.016214758157730103,0.015985317528247833,0.032200075685977936,0.026050609927572632,0.026146009145545178,0.05218718560409896
724,0.016224544495344162,0.015993012115359306,0.03221755661070347,0.026042568803603085,0.026139543704984308,0.05217265112989633
725,0.016234276816248894,0.016000669449567795,0.03223494626581669,0.0260345586634483,0.02613310785421129,0.0521581769744833
726,0.016243960708379745,0.01600828766822815,0.032252248376607895,0.026026585358125045,0.02612669223130095,0.0521437596594113
727,0.016253603622317314,0.016015872359275818,0.03226947598159313,0.026018655722761432,0.026120310776794053,0.05212941992503282
728,0.0162632018327713,0.0160234235227108,0.0322866253554821,0.026010758442523773,0.026113955279293184,0.052115138291718696
729,0.01627275161445141,0.016030941158533096,0.032303692772984505,0.026002897344120653,0.02610763251581337,0.05210092537446843
730,0.016282260417938232,0.016038423404097557,0.03232068382203579,0.025995074782455,0.026101329799761784,0.052086770738545465
731,0.016291726380586624,0.01604587212204933,0.032337598502635956,0.025987285661014044,0.026095056503605222,0.05207267879648036
732,0.016301145777106285,0.01605328358709812,0.03235442936420441,0.02597952821883746,0.02608880598496517,0.05205864105073679
733,0.016310526058077812,0.016060667112469673,0.032371193170547485,0.025971808792843408,0.02608258278444135,0.052044668451743624
734,0.016319863498210907,0.01606801524758339,0.032387878745794296,0.025964121125210113,0.02607638092257975,0.05203074870108872
735,0.016329161822795868,0.016075333580374718,0.032404495403170586,0.02595646670771018,0.02607021120621468,0.0520168941348623
736,0.016338348388671875,0.01608262211084366,0.03242097049951553,0.02594882936113916,0.026064061602663512,0.052003078056986125
737,0.01634746603667736,0.016089875251054764,0.032437341287732124,0.025941222913177357,0.026057931208437413,0.05198931277927803
738,0.016356555745005608,0.016097109764814377,0.032453665509819984,0.025933653343196552,0.026051824032971214,0.05197560739931676
739,0.016365615651011467,0.01610470935702324,0.032470325008034706,0.025926118300544993,0.02604505546146731,0.05196128493265362
740,0.01637459546327591,0.016112463548779488,0.0324870590120554,0.025918643195145495,0.026037984391004246,0.051946725180360906
741,0.01638348214328289,0.01612010784447193,0.03250358998775482,0.025911242057979685,0.026031014644410717,0.05193234022329741
742,0.016392283141613007,0.016127657145261765,0.03251994028687477,0.025903915521060493,0.02602412029264019,0.051918105014161726
743,0.016401007771492004,0.01613512821495533,0.032536135986447334,0.025896651464095595,0.02601728744004044,0.05190399359484495
744,0.01640966162085533,0.016142534092068672,0.032552195712924004,0.025889449044624317,0.026010516205623137,0.05189000532381431
745,0.016418255865573883,0.01614988222718239,0.03256813809275627,0.02588229617842664,0.02600378801819663,0.05187610954806133
746,0.016426783055067062,0.016157178208231926,0.03258396126329899,0.02587519292124918,0.025997115400671494,0.051862318887195
747,0.016435258090496063,0.016164423897862434,0.0325996819883585,0.025868135856147167,0.025990482405582604,0.05184861393687555
748,0.01644391193985939,0.016171632334589958,0.03261554427444935,0.025860459268147888,0.02598388564930054,0.051834318760297135
749,0.016452495008707047,0.016178768128156662,0.03263126313686371,0.02585274691260216,0.025977352650646678,0.05182005145366389
750,0.016460977494716644,0.016185835003852844,0.03264681249856949,0.025845108390264396,0.025970882337870732,0.05180592103920124
751,0.016469372436404228,0.016192840412259102,0.03266221284866333,0.025837527468819503,0.025964469039240823,0.05179190530697706
752,0.01647770032286644,0.01619979366660118,0.03267749398946762,0.02583000465387472,0.025958104263001113,0.051777996205793035
753,0.016485968604683876,0.01620669849216938,0.032692667096853256,0.02582253629112494,0.025951790180569274,0.05176419211070082
754,0.016494179144501686,0.01621355302631855,0.032707732170820236,0.0258151078985995,0.025945506518764466,0.05175045825406835
755,0.016502344980835915,0.016220370307564735,0.03272271528840065,0.025807725307000116,0.025939267386051984,0.05173681465203381
756,0.016510460525751114,0.016227150335907936,0.03273761086165905,0.025800381600477946,0.025933064263185066,0.051723245876763704
757,0.01651853695511818,0.016233891248703003,0.03275242820382118,0.02579307649378873,0.025926884041542697,0.05170973839464717
758,0.016526570543646812,0.016240600496530533,0.032767171040177345,0.025785807818193333,0.025920735891870928,0.051696299412783385
759,0.016534561291337013,0.01624727062880993,0.03278183192014694,0.025778576324085298,0.025914619759551415,0.05168292940737724
760,0.01654251106083393,0.016253912821412086,0.03279642388224602,0.025771378635078685,0.025908535846249685,0.05166962543093526
761,0.016550425440073013,0.01626051776111126,0.03281094320118427,0.02576421165066818,0.02590247363259358,0.05165637367030177
762,0.01655830629169941,0.016267098486423492,0.0328254047781229,0.02575708160447484,0.025896440517604147,0.051643187848127194
763,0.01656615175306797,0.016273651272058487,0.03283980302512646,0.02574997922104473,0.025890430161701516,0.05163005239729017
764,0.016573956236243248,0.016280168667435646,0.032854124903678894,0.025742905905034752,0.02588444727073678,0.05161697336501921
765,0.016581736505031586,0.016286665573716164,0.03286840207874775,0.025735866174453892,0.025878484777629624,0.05160394818939546
766,0.01658947765827179,0.016293130815029144,0.032882608473300934,0.02572885190585556,0.025872547178273444,0.05159097327090947
767,0.016597185283899307,0.016299569979310036,0.03289675526320934,0.025721862010832226,0.025866631160008466,0.05157804423535884
768,0.016604864969849586,0.016305983066558838,0.032910848036408424,0.02571490476514013,0.0258607329875438,0.051565165594027136
769,0.01661251112818718,0.01631256379187107,0.03292507492005825,0.025707972753238273,0.0258550790290205,0.0515525545517167
770,0.016620637848973274,0.016319196671247482,0.03293983452022076,0.025700253221754624,0.025849421264050907,0.05153914107426195
771,0.0166286863386631,0.01632588542997837,0.03295457176864147,0.025692624421732275,0.02584371417218797,0.05152577313747083
772,0.016636617481708527,0.016332464292645454,0.03296908177435398,0.025685076268944052,0.025838098646202866,0.05151257724034741
773,0.01664445549249649,0.016338957473635674,0.032983412966132164,0.025677606298597024,0.02583256149180185,0.05149953755248769
774,0.016652213409543037,0.016345379874110222,0.03299759328365326,0.025670208568386078,0.025827083595391598,0.051486629224692104
775,0.016659902408719063,0.016351742669939995,0.03301164507865906,0.02566285945102575,0.025821652523117487,0.05147381609756845
776,0.01666753552854061,0.01635805517435074,0.03302559070289135,0.02565557318232221,0.025816266972851762,0.0514611111682558
777,0.016675112769007683,0.01636432111263275,0.033039433881640434,0.02564832759043595,0.025810923073490248,0.051448488310019976
778,0.016682641580700874,0.01637055166065693,0.0330531932413578,0.02564112471692692,0.025805615875251924,0.051435944753778884
779,0.016690123826265335,0.016376737505197525,0.03306686133146286,0.02563396718912253,0.02580034096934922,0.05142347863089608
780,0.01669757254421711,0.016383856534957886,0.033081429079174995,0.02562685071865679,0.025794248011618823,0.0514102557307677
781,0.016704900190234184,0.016390906646847725,0.03309580683708191,0.02561982809010831,0.02578824031070595,0.05139721301839628
782,0.016712123528122902,0.016397828236222267,0.03310995176434517,0.02561291070275272,0.025782334470032052,0.051384377446805074
783,0.01671924814581871,0.016404641792178154,0.033123889937996864,0.025606079248492248,0.025776514096570762,0.0513717131507963
784,0.016726287081837654,0.016411371529102325,0.03313765861093998,0.025599315138497246,0.025770765079076715,0.05135918748464459
785,0.016733262687921524,0.016418080776929855,0.03315134346485138,0.025592622750180302,0.025765033739274617,0.05134675204734283
786,0.01674017123878002,0.016424749046564102,0.033164920285344124,0.025585990669316824,0.025759326704798788,0.05133440189942309
787,0.01674702577292919,0.016431372612714767,0.03317839838564396,0.025579415160870807,0.02575366831244225,0.05132215725005519
788,0.016753820702433586,0.016437945887446404,0.03319176658987999,0.02557288521356449,0.025748057911590547,0.051310006273374766
789,0.01676056906580925,0.016444478183984756,0.033205047249794006,0.025566400826755084,0.025742490905493572,0.05129794423653617
790,0.01676727458834648,0.01645085960626602,0.0332181341946125,0.025559957135682057,0.02573668517084376,0.05128568627395204
791,0.01677393913269043,0.0164572075009346,0.03323114663362503,0.02555354929618692,0.025730903657934085,0.051273488265521146
792,0.016780558973550797,0.016463516280055046,0.03324407525360584,0.02554718536506156,0.02572517836900971,0.051261389917580634
793,0.01678714156150818,0.016469797119498253,0.03325693868100643,0.025540856515436434,0.025719499913895577,0.05124937327502112
794,0.016793696209788322,0.01647605188190937,0.03326974809169769,0.025534558482559103,0.025713853541014232,0.05123741938246402
795,0.016800209879875183,0.01648227497935295,0.033282484859228134,0.025528289387461357,0.025708240808366332,0.0512255279952413
796,0.016806703060865402,0.016488470137119293,0.033295173197984695,0.02552204852186454,0.02570264538456198,0.05121368200344393
797,0.016813162714242935,0.016494639217853546,0.03330780193209648,0.025515832263999574,0.025697080353552667,0.05120189098949942
798,0.01681959629058838,0.01650078035891056,0.03332037664949894,0.02550963987098029,0.025691532182235684,0.0511901407190568
799,0.016826003789901733,0.016506897285580635,0.03333290107548237,0.025503475447138615,0.02568600789840982,0.05117844220941461
800,0.016832385212183,0.01651298813521862,0.03334537334740162,0.025497329703463106,0.025680503959371267,0.051166782714625964
801,0.016838746145367622,0.01651906594634056,0.03335781209170818,0.025491206445207634,0.025675019171339623,0.05115516492782691
802,0.016845081001520157,0.016525113955140114,0.03337019495666027,0.025485108505579897,0.025669555705459885,0.05114359365301055
803,0.01685139164328575,0.016531141474843025,0.03338253311812878,0.02547902837035123,0.025664109218444444,0.051132057163397464
804,0.016857678070664406,0.016537146642804146,0.03339482471346855,0.02547297186958085,0.02565868207648831,0.05112056368922095
805,0.016863947734236717,0.016543135046958923,0.03340708278119564,0.02546693261411419,0.025653269462688713,0.051109101922728675
806,0.01687018759548664,0.01654909737408161,0.03341928496956825,0.025460914036525655,0.025647879199676656,0.051097683142633875
807,0.01687641441822052,0.016555046662688255,0.033431461080908775,0.025454920077069343,0.025642503121611662,0.0510863032800989
808,0.01688261516392231,0.01656097173690796,0.03344358690083027,0.025448944463229727,0.02563714922012624,0.05107496378099175
809,0.01688878983259201,0.016566872596740723,0.03345566242933273,0.025442985392698694,0.02563180883561213,0.05106365438186491
810,0.016894947737455368,0.01657276041805744,0.03346770815551281,0.02543704484742973,0.02562648838720868,0.051052383457678395
811,0.016901087015867233,0.01657862588763237,0.0334797129034996,0.02543112517447641,0.025621177382736882,0.05104114274804086
812,0.01690720021724701,0.016584469005465508,0.03349166922271252,0.02542522411119095,0.025615888859564815,0.051029943172075626
813,0.01691329851746559,0.0165902990847826,0.03350359760224819,0.025419342491488188,0.025610609912886294,0.051018772650746905
814,0.016919374465942383,0.0165958683937788,0.033515242859721184,0.025413478054193882,0.025604920874671047,0.05100721050401889
815,0.016925424337387085,0.016601454466581345,0.03352687880396843,0.025407637224449244,0.02559926669918959,0.0509957071043887
816,0.016931455582380295,0.01660703308880329,0.033538488671183586,0.025401817665997178,0.02559363275980552,0.050984245352126804
817,0.016937458887696266,0.016612596809864044,0.03355005569756031,0.025396020860956676,0.025588029510595918,0.050972837099061544
818,0.016943441703915596,0.016618140041828156,0.03356158174574375,0.025390238612463985,0.025582439086989317,0.05096145627228067
819,0.01694941520690918,0.016623662784695625,0.033573077991604805,0.025384530964803267,0.025576871716280224,0.050950172195806116
820,0.01695537194609642,0.016629159450531006,0.033584531396627426,0.025378886480109764,0.02557132200334861,0.050938967824663284
821,0.01696130447089672,0.01663464866578579,0.03359595313668251,0.025373259015212896,0.02556579553417738,0.05092780386962602
822,0.01696721278131008,0.016640113666653633,0.033607326447963715,0.025367647108749246,0.02556028198610698,0.050916668440811906
823,0.01697310246527195,0.016645563766360283,0.03361866623163223,0.025362056688106222,0.02555478429645782,0.05090557043870383
824,0.016978971660137177,0.01665099337697029,0.03362996503710747,0.02535648558950432,0.025549305516744353,0.05089451072551206
825,0.01698482036590576,0.016656402498483658,0.03364122286438942,0.025350930328706146,0.025543838804460196,0.050883478885712125
826,0.016990652307868004,0.01666180044412613,0.03365245275199413,0.025345390786433393,0.025538386365834533,0.05087247710897971
827,0.016996467486023903,0.016667179763317108,0.03366364724934101,0.025339874632307968,0.02553295385786552,0.05086151859283843
828,0.01700226031243801,0.016672542318701744,0.033674802631139755,0.025334372577224512,0.025527536989387707,0.05085058987782505
829,0.017008034512400627,0.016677886247634888,0.033685920760035515,0.025328889292776584,0.025522136824273,0.05083969665101316
830,0.01701374538242817,0.01668320782482624,0.03369695320725441,0.02532342646823478,0.025516747371147775,0.050828835753591664
831,0.017019404098391533,0.016688520088791847,0.03370792418718338,0.02531798363112482,0.025511374356379048,0.050818012194315365
832,0.017025040462613106,0.01669382117688656,0.033718861639499664,0.025312553219931633,0.025506012715055825,0.05080721260720374
833,0.017030656337738037,0.016699178144335747,0.033729834482073784,0.025307134381887517,0.025500570710061992,0.050796346415369516
834,0.017036249861121178,0.016704874113202095,0.03374112397432327,0.02530173162915858,0.02549463244510491,0.0507850114447815
835,0.017041785642504692,0.01671048067510128,0.03375226631760597,0.02529638200555882,0.025488774615999948,0.05077380899842067
836,0.017047272995114326,0.016716010868549347,0.03376328386366367,0.025291079503950438,0.02548295860092006,0.050762695076046686
837,0.01705271191895008,0.016721481457352638,0.03377419337630272,0.02528581255085663,0.02547718270566997,0.05075165653571955
838,0.017058115452528,0.016726909205317497,0.0337850246578455,0.025280582139509206,0.025471442970998775,0.050740690533902406
839,0.017063485458493233,0.01673230156302452,0.033795787021517754,0.0252753827856914,0.025465735682086602,0.050729787932506244
840,0.017068829387426376,0.016737664118409157,0.03380649350583553,0.0252702137924257,0.02546006210628347,0.05071894937024636
841,0.017074141651391983,0.016743000596761703,0.033817142248153687,0.025265064157072123,0.025454412802422124,0.0507081543930983
842,0.0170794315636158,0.01674831099808216,0.03382774256169796,0.02525993703713808,0.025448782777284042,0.05069740122514769
843,0.017084697261452675,0.01675359718501568,0.03383829444646835,0.025254833836102056,0.02544318167644851,0.05068670080012538
844,0.01708994433283806,0.016758868470788002,0.03384881280362606,0.025249750793241998,0.02543759891924345,0.050676038928465006
845,0.0170951709151268,0.016764115542173386,0.033859286457300186,0.025244690830707777,0.025432037612514266,0.05066542158946151
846,0.017100375145673752,0.01676934026181698,0.03386971540749073,0.025239645674374367,0.0254264931307775,0.05065483584237628
847,0.01710587926208973,0.01677454635500908,0.03388042561709881,0.02523385189065008,0.025420970183952847,0.05064351626625148
848,0.017111361026763916,0.01677970215678215,0.033891063183546066,0.02522808322610329,0.02541550085143602,0.05063227588229218
849,0.017116772010922432,0.01678479090332985,0.03390156291425228,0.025222373801892264,0.02541009034630379,0.05062115354617145
850,0.01712213270366192,0.016789831221103668,0.03391196392476559,0.025216719687711078,0.02540473163166965,0.05061013807874548
851,0.01712745428085327,0.016794834285974503,0.033922288566827774,0.025211118479814568,0.025399418969300248,0.050599221533350225
852,0.017132733017206192,0.016799790784716606,0.0339325238019228,0.025205553601481762,0.02539413980573005,0.05058837465216429
853,0.017137985676527023,0.01680472493171692,0.03394271060824394,0.02520002278557617,0.0253888949577937,0.050577596046484895
854,0.01714320294559002,0.016809623688459396,0.033952826634049416,0.025194522479701793,0.025383675720449528,0.05056687350922162
855,0.017148399725556374,0.01681450568139553,0.033962905406951904,0.025189048682565458,0.025378485166543008,0.05055620619561791
856,0.01715356670320034,0.016819357872009277,0.03397292457520962,0.025183595835850076,0.025373316022387293,0.050545581089918405
857,0.017158715054392815,0.01682419329881668,0.033982908353209496,0.025178170967474763,0.025368168804268378,0.050535005939460094
858,0.017163842916488647,0.016829008236527443,0.03399285115301609,0.025172760415296067,0.02536303677873212,0.050524460218505714
859,0.01716894842684269,0.016833802685141563,0.03400275111198425,0.025167370959078797,0.025357924858006867,0.050513955686861546
860,0.01717403531074524,0.01683857850730419,0.03401261381804943,0.025162003737517404,0.0253528319371275,0.05050349234005343
861,0.017179105430841446,0.016843343153595924,0.03402244858443737,0.02515665473866442,0.025347757968045902,0.05049306620634206
862,0.01718415506184101,0.016848085448145866,0.03403224050998688,0.025151319676779114,0.025342695795269345,0.05048266574222546
863,0.017189186066389084,0.016852809116244316,0.0340419951826334,0.025146001631274867,0.025337648965581463,0.050472297572089105
864,0.01719420589506626,0.01685752533376217,0.03405173122882843,0.025140705826049558,0.02533262234295142,0.05046197194327508
865,0.017199205234646797,0.01686222106218338,0.03406142629683018,0.025135419446852287,0.025327609008398727,0.05045166886316332
866,0.017204195261001587,0.016866905614733696,0.03407110087573528,0.025130153805309703,0.025322605542127563,0.05044139643539671
867,0.017209162935614586,0.01687157340347767,0.034080736339092255,0.025124900606006004,0.025317622781100342,0.050431157082938445
868,0.01721411570906639,0.016876228153705597,0.03409034386277199,0.025119661542177645,0.025312651676280634,0.050420943561020386
869,0.017219051718711853,0.016880866140127182,0.034099917858839035,0.025114437323986015,0.025307691629259648,0.05041075590874248
870,0.01722397841513157,0.016885491088032722,0.03410946950316429,0.02510923284587749,0.025302747376162216,0.05040060372983164
871,0.017228886485099792,0.016890104860067368,0.03411899134516716,0.025104036986032148,0.02529781439051938,0.05039047145575061
872,0.01723378151655197,0.01689470186829567,0.03412848338484764,0.02509885672781026,0.025292893172705052,0.0503803665446814
873,0.017238663509488106,0.016899289563298225,0.03413795307278633,0.025093691368110564,0.025287985890753487,0.05037029045261175
874,0.017243526875972748,0.01690385863184929,0.03414738550782204,0.02508854425110978,0.025283094801572165,0.05036024875097648
875,0.017248373478651047,0.01690841093659401,0.034156784415245056,0.025083408550619305,0.025278216856976905,0.05035023155265728
876,0.01725321263074875,0.01691296137869358,0.03416617400944233,0.025078283265646314,0.02527335010671599,0.050340235984289286
877,0.017258035019040108,0.01691749319434166,0.03417552821338177,0.02507317587905085,0.025268494832234693,0.050330269757410964
878,0.017262866720557213,0.016921859234571457,0.03418472595512867,0.02506809422549455,0.02526361630445571,0.050320303149104476
879,0.01726779155433178,0.016926048323512077,0.03419383987784386,0.025063076742557207,0.0252587004630428,0.05031036007960116
880,0.0172727033495903,0.0169302299618721,0.0342029333114624,0.025058053597326786,0.025253782428718535,0.05030040946552417
881,0.017277605831623077,0.016934406012296677,0.034212011843919754,0.025053040239272326,0.025248873586663532,0.05029047792246354
882,0.017282497137784958,0.016938578337430954,0.03422107547521591,0.025048027329754977,0.0252439697650557,0.05028055195877006
883,0.01728738099336624,0.016942743211984634,0.034230124205350876,0.025043022955366465,0.02523907109913129,0.050270639630368825
884,0.017292261123657227,0.016946900635957718,0.034239161759614944,0.025038030165334638,0.025234179113362676,0.05026074555223865
885,0.017297260463237762,0.016951046884059906,0.03424830734729767,0.025032920221002005,0.025229295896763336,0.05025073835571184
886,0.017302218824625015,0.01695517636835575,0.034257395192980766,0.02502781987630606,0.02522444092946776,0.05024076925534437
887,0.01730714738368988,0.016959279775619507,0.03426642715930939,0.025022742974552235,0.02521959685658384,0.05023083460662276
888,0.01731206104159355,0.016963373869657516,0.03427543491125107,0.025017682411621323,0.02521477454152652,0.05022093792081052
889,0.017316950485110283,0.016967447474598885,0.03428439795970917,0.025012642521655564,0.025209972131227262,0.050211081820738857
890,0.01732182316482067,0.01697150617837906,0.03429332934319973,0.02500761774317537,0.025205184945462738,0.050201255973778
891,0.01732666976749897,0.016975542530417442,0.03430221229791641,0.02500260724549958,0.025200412893795713,0.05019145945850055
892,0.01733151078224182,0.016979573294520378,0.0343110840767622,0.024997612682703264,0.025195650082393724,0.05018168815456135
893,0.017336338758468628,0.01698359288275242,0.034319931641221046,0.02499264418908165,0.02519090913726843,0.0501719646842053
894,0.017341140657663345,0.016987590119242668,0.034328730776906013,0.024987674845007263,0.025186176303880266,0.05016224839885651
895,0.017345933243632317,0.01699157804250717,0.03433751128613949,0.024982727575354198,0.02518145814192231,0.05015256882589252
896,0.017350712791085243,0.016995560377836227,0.03434627316892147,0.024977794182013506,0.02517675677540726,0.05014291996983068
897,0.017355475574731827,0.01699952222406864,0.03435499779880047,0.02497287054755874,0.025172062058476694,0.05013328738436019
898,0.017360229045152664,0.017003482207655907,0.03436371125280857,0.024967964396651467,0.02516738275407887,0.050123687717156404
899,0.01736496388912201,0.01700741983950138,0.03437238372862339,0.024963073860598744,0.0251627145301995,0.0501141146641687
900,0.01736968569457531,0.01701134629547596,0.03438103199005127,0.024958195064807908,0.025158058064057805,0.05010456511866846
901,0.017374396324157715,0.01701526716351509,0.034389663487672806,0.02495333019997674,0.02515341631778544,0.05009504414192584
902,0.017379092052578926,0.017019173130393028,0.034398265182971954,0.02494847687948057,0.025148782970514514,0.05008554307956946
903,0.017383776605129242,0.01702306978404522,0.03440684638917446,0.024943639658595865,0.02514416409788927,0.05007607256546702
904,0.017388444393873215,0.017026951536536217,0.03441539593040943,0.02493881460856945,0.025139556622827658,0.05006662555730858
905,0.017393101006746292,0.017030829563736916,0.03442393057048321,0.02493399813920746,0.025134960102965575,0.05005719809427747
906,0.017397746443748474,0.01703469268977642,0.034432439133524895,0.02492920189265356,0.0251303759403292,0.05004780320239466
907,0.017402373254299164,0.017038537189364433,0.0344409104436636,0.024924415253579687,0.025125801455291964,0.05003842744385282
908,0.017406990751624107,0.017042379826307297,0.034449370577931404,0.02491963981646326,0.025121239554701157,0.050029075500544876
909,0.017411593347787857,0.017046209424734116,0.03445780277252197,0.024914877182859434,0.02511668946115666,0.05001974817986546
910,0.01741618476808071,0.01705002412199974,0.03446620889008045,0.024910133645004502,0.025112152499663424,0.050010452953466004
911,0.01742076314985752,0.017053833231329918,0.03447459638118744,0.024905396133009006,0.025107624897266236,0.05000117314214729
912,0.017425332218408585,0.0170576311647892,0.034482963383197784,0.024900675656463294,0.025103107679673848,0.04999192072471908
913,0.017429882660508156,0.017061538994312286,0.03449142165482044,0.02489596194686575,0.025098737506747442,0.04998282305383099
914,0.01743442192673683,0.017065472900867462,0.034499894827604294,0.024891267530324238,0.025094411025961313,0.04997378857073687
915,0.017438944429159164,0.017069393768906593,0.03450833819806576,0.024886584083040997,0.025090099530155095,0.0499647798984207
916,0.01744345761835575,0.017073307186365128,0.03451676480472088,0.0248819199276001,0.025085801570583436,0.04995580401646111
917,0.017447948455810547,0.01707719825208187,0.03452514670789242,0.02487726192591781,0.025081508863406,0.04994683948255527
918,0.017452433705329895,0.017081081867218018,0.03453351557254791,0.024872626414966438,0.025077231949508314,0.049937913195738384
919,0.0174569021910429,0.017084956169128418,0.03454185836017132,0.024867990708736517,0.0250729636222253,0.04992899520917727
920,0.01746135950088501,0.017088817432522774,0.034550176933407784,0.02486337820332665,0.025068709754626276,0.049920114901091786
921,0.017465803772211075,0.017092665657401085,0.03455846942961216,0.02485877594820365,0.02506446658825869,0.049911255470985495
922,0.017470235005021095,0.0170965064316988,0.034566741436719894,0.024854182942920792,0.025060232971584436,0.04990241485817258
923,0.01747465319931507,0.01710033230483532,0.03457498550415039,0.024849605063823697,0.02505600895261432,0.04989359891380812
924,0.01747906021773815,0.017104150727391243,0.034583210945129395,0.024845037596088918,0.025051796623923834,0.0498848050539875
925,0.017483454197645187,0.017107956111431122,0.03459141030907631,0.024840486589635745,0.025047599294501937,0.049876042566692105
926,0.017487838864326477,0.017111755907535553,0.03459959477186203,0.024835943393311025,0.025043385138315184,0.049867271292695636
927,0.017492206767201424,0.017115578055381775,0.0346077848225832,0.024831416350660437,0.02503907858503709,0.0498584252069438
928,0.01749655418097973,0.017119375988841057,0.034615930169820786,0.024826898367680386,0.025034792562339682,0.049849608326762614
929,0.017500894144177437,0.017123162746429443,0.03462405689060688,0.02482241039446575,0.02503052553881993,0.049840840509418075
930,0.017505209892988205,0.01712692156434059,0.034632131457328796,0.02481792762313436,0.025026271208153796,0.04983209034236212
931,0.01750951260328293,0.017130671069025993,0.03464018367230892,0.024813463139001228,0.025022029524839166,0.04982337121904855
932,0.017513802275061607,0.0171344056725502,0.03464820794761181,0.02480901371085526,0.02501780470261504,0.0498146838993798
933,0.017518073320388794,0.017138125374913216,0.03465619869530201,0.024804571267393622,0.025013587650808862,0.04980601134915876
934,0.017522340640425682,0.017141839489340782,0.034664180129766464,0.024800149334397732,0.0250093829169731,0.04979737162385478
935,0.017526591196656227,0.017145538702607155,0.03467212989926338,0.024795738089371154,0.02500519079639536,0.049788755196701
936,0.01753082498908043,0.017149223014712334,0.03468004800379276,0.02479133554251613,0.02500100767046744,0.049780156386546696
937,0.017535053193569183,0.017152903601527214,0.0346879567950964,0.024786946873980382,0.024996835212697858,0.0497715821206211
938,0.017539268359541893,0.0171565730124712,0.03469584137201309,0.024782572175008608,0.024992676916050137,0.049763035948629034
939,0.017543472349643707,0.01716023124754429,0.034703703597187996,0.024778203920414858,0.02498852299368569,0.04975450056970219
940,0.017547661438584328,0.017163880169391632,0.03471154160797596,0.024773851686712735,0.02498438509870947,0.049745997298771376
941,0.017551841214299202,0.01716751605272293,0.03471935726702213,0.02476950871096809,0.024980255287492228,0.04973751125101812
942,0.01755600981414318,0.017171144485473633,0.034727154299616814,0.024765179114979628,0.02497613686730161,0.04972905001257268
943,0.017560167238116264,0.01717476174235344,0.034734928980469704,0.024760858717414232,0.02497202238448673,0.049720601906305506
944,0.017564311623573303,0.017178349196910858,0.03474266082048416,0.024756549753478876,0.024967898743606713,0.04971215522086845
945,0.017568446695804596,0.017181916162371635,0.03475036285817623,0.024752249057366667,0.024963771055810078,0.04970371282687368
946,0.01757257618010044,0.017185477539896965,0.034758053719997406,0.024747965523687535,0.024959654579026054,0.04969529889686058
947,0.017576687037944794,0.017189020290970802,0.034765707328915596,0.024743683276425715,0.024955542782696433,0.04968689081620481
948,0.017580794170498848,0.01719256304204464,0.03477335721254349,0.02473942149803485,0.024951448593004636,0.04967852089082719
949,0.01758524589240551,0.017196087166666985,0.034781333059072495,0.024734716039485852,0.024947358678365773,0.04966969762959451
950,0.017589792609214783,0.017199575901031494,0.03478936851024628,0.024729881464977538,0.024943318301355568,0.049660789802704136
951,0.01759425178170204,0.017203006893396378,0.03479725867509842,0.024725106919074834,0.02493933754327293,0.04965200219804915
952,0.017598645761609077,0.01720638945698738,0.03480503521859646,0.024720392750738566,0.02493540553697668,0.04964332406831801
953,0.017602993175387383,0.01720973290503025,0.03481272608041763,0.02471571562375434,0.024931508390311444,0.04963471778545257
954,0.017607307061553,0.01721305027604103,0.03482035733759403,0.024711080646213364,0.024927649087235795,0.04962619153537361
955,0.017611587420105934,0.01721634902060032,0.03482793644070625,0.024706467699937125,0.02492381643460018,0.049617713968028866
956,0.017615841701626778,0.01721961982548237,0.034835461527109146,0.024701881526977523,0.024920003649538103,0.04960928296514106
957,0.017620069906115532,0.017222868278622627,0.03484293818473816,0.024697321564321105,0.024916209931689946,0.04960089721512789
958,0.01762428507208824,0.01722610741853714,0.03485039249062538,0.02469277957319685,0.024912435957691256,0.049592549011650916
959,0.01762848161160946,0.017229333519935608,0.03485781513154507,0.024688258072248906,0.024908679901042,0.04958423923909585
960,0.017632661387324333,0.017232544720172882,0.034865206107497215,0.024683752518675925,0.024904935327299052,0.0495759568045607
961,0.017636828124523163,0.01723574288189411,0.034872571006417274,0.024679258824817883,0.024901199789378554,0.049567695126977736
962,0.0176409762352705,0.017238924279808998,0.0348799005150795,0.0246747848392067,0.024897478937691505,0.049559467792169444
963,0.017645113170146942,0.017242101952433586,0.03488721512258053,0.024670319044566603,0.02489377459819544,0.04955126498955646
964,0.01764923892915249,0.01724526844918728,0.03489450737833977,0.02466587037705399,0.024890077226876323,0.049543086301703884
965,0.01765335164964199,0.017248423770070076,0.03490177541971207,0.024661431016744048,0.02488638674738987,0.049534923679961214
966,0.017657453194260597,0.017251571640372276,0.034909024834632874,0.024657006138272184,0.024882711338941713,0.04952679053573318
967,0.017661642283201218,0.01725471206009388,0.0349163543432951,0.024652623750973865,0.02487904238344983,0.04951870574348682
968,0.017665844410657883,0.01725783944129944,0.03492368385195732,0.024648252439240424,0.024875386796283004,0.0495106448929063
969,0.017670022323727608,0.017260951921343803,0.03493097424507141,0.024643890889350383,0.0248717429003903,0.04950260547501404
970,0.01767418161034584,0.017264053225517273,0.03493823483586311,0.024639542254661813,0.024868114538217696,0.04949459444471046
971,0.01767832785844803,0.017267141491174698,0.034945469349622726,0.024635207927313406,0.024864500749056526,0.04948661210542063
972,0.017682461068034172,0.017270218580961227,0.0349526796489954,0.024630881119303994,0.0248608879533972,0.04947863822939552
973,0.01768658682703972,0.017273293808102608,0.034959880635142326,0.02462657216904964,0.024857293814877685,0.049470700823389
974,0.017690695822238922,0.017276350408792496,0.03496704623103142,0.024622274356282833,0.024853703985294507,0.0494627787010875
975,0.01769479364156723,0.017279401421546936,0.034974195063114166,0.024617982261498327,0.02485012437796007,0.04945487244189069
976,0.01769888773560524,0.017282450571656227,0.03498133830726147,0.024613709413903558,0.02484655828623088,0.049446998833431656
977,0.017702963203191757,0.017285484820604324,0.03498844802379608,0.024609440574759122,0.024842999660911334,0.04943913660172223
978,0.017707031220197678,0.017288511618971825,0.0349955428391695,0.0246051853617148,0.024839445603149417,0.04943129245104978
979,0.01771109364926815,0.01729152910411358,0.03500262275338173,0.024600943487214425,0.024835898610433668,0.049423468602387347
980,0.01771513745188713,0.017294539138674736,0.03500967659056187,0.024596707865004643,0.024832366361808807,0.04941566567529886
981,0.017719173803925514,0.017297541722655296,0.03501671552658081,0.024592481310190987,0.024828836289356258,0.04940787383641446
982,0.0177232027053833,0.01730053685605526,0.03502373956143856,0.024588271087571074,0.024825317657683733,0.04940010973973709
983,0.01772722229361534,0.017303524538874626,0.03503074683248997,0.024584065904046094,0.024821804093442215,0.04939235558298243
984,0.017731230705976486,0.017306506633758545,0.03503773733973503,0.024579872721025547,0.024818301397264556,0.04938462427819317
985,0.017735229805111885,0.01730947755277157,0.03504470735788345,0.024575687416591028,0.024814804886486873,0.04937690684317654
986,0.017739219591021538,0.017312444746494293,0.03505166433751583,0.0245715139684788,0.02481131641796197,0.049369209316853485
987,0.017743198201060295,0.01731538400053978,0.035058582201600075,0.024567351247089066,0.024807853279194967,0.049361546778774475
988,0.017747173085808754,0.017318295314908028,0.03506546840071678,0.02456319781975735,0.024804417313031006,0.04935391949145041
989,0.017751140519976616,0.017321206629276276,0.03507234714925289,0.02455905090352885,0.024800988281064498,0.04934630569427543
990,0.01775510050356388,0.017324110493063927,0.03507921099662781,0.02455490824940972,0.024797563618988792,0.049338700308973645
991,0.017759056761860847,0.01732701249420643,0.035086069256067276,0.024550769590143094,0.024794141557055845,0.049331101398024914
992,0.01776300184428692,0.017329907044768333,0.03509290888905525,0.024546642285476684,0.024790725951424442,0.04932352033232561
993,0.01776694692671299,0.017332803457975388,0.03509975038468838,0.024542518621040774,0.024787315896433727,0.04931594820208472
994,0.017770877107977867,0.017335690557956696,0.03510656766593456,0.024538407083620775,0.024783914858670573,0.049308397293636654
995,0.017774797976017,0.017338568344712257,0.035113366320729256,0.024534300619908713,0.02478051965448303,0.049300857072087936
996,0.01777871511876583,0.01734144240617752,0.03512015752494335,0.024530208994612553,0.02477712917931396,0.04929333636682336
997,0.017782622948288918,0.017344309017062187,0.035126931965351105,0.02452612161391262,0.02477374694305308,0.04928582795777715
998,0.017786521464586258,0.017347170040011406,0.035133691504597664,0.024522047608293424,0.024770373319147138,0.04927834154139466
999,0.017790408805012703,0.01735002174973488,0.03514043055474758,0.024517981545973275,0.02476700379562841,0.04927086705249763
1000,0.01779428869485855,0.017352869734168053,0.035147158429026604,0.02451392380412608,0.024763641621454908,0.04926340818496376
1001,0.017798161134123802,0.01735570840537548,0.03515386953949928,0.02450987333344641,0.02476028571409541,0.04925596261686292
1002,0.017802026122808456,0.01735853962600231,0.03516056574881077,0.024505833452975398,0.024756935589224975,0.04924853331651602
1003,0.017805883660912514,0.017361370846629143,0.035167254507541656,0.02450180247667362,0.024753593507185055,0.049241120993130195
1004,0.017809726297855377,0.01736418716609478,0.03517391346395016,0.024497781554045552,0.024750262241119626,0.04923372932941108
1005,0.01781356707215309,0.017367001622915268,0.03518056869506836,0.02449376998701483,0.024746930719413727,0.04922634673135692
1006,0.01781739480793476,0.01736980862915516,0.03518720343708992,0.024489763916244484,0.024743611344624623,0.04921898166010215
1007,0.017821215093135834,0.017372608184814453,0.03519382327795029,0.024485772851530783,0.02474029952498635,0.04921163906474868
1008,0.01782502420246601,0.01737540028989315,0.03520042449235916,0.02448178700802599,0.02473699102862794,0.04920430497445101
1009,0.017828822135925293,0.017378181219100952,0.035207003355026245,0.024477810086515357,0.02473369328772119,0.049196990310993206
1010,0.017832618206739426,0.017380964010953903,0.03521358221769333,0.024473846000818138,0.02473040264703516,0.049189695634641734
1011,0.017836399376392365,0.01738373190164566,0.035220131278038025,0.024469889741771417,0.024727117373259597,0.04918241397491672
1012,0.017840171232819557,0.01738649234175682,0.03522666357457638,0.024465942035243347,0.02472384141773847,0.04917515005651959
1013,0.017843935638666153,0.017389249056577682,0.035233184695243835,0.024462003271064514,0.024720570079113113,0.049167899709019566
1014,0.01784770004451275,0.017392009496688843,0.03523970954120159,0.024458076814620446,0.024717308389017704,0.04916067125277213
1015,0.01785145327448845,0.01739475503563881,0.03524620831012726,0.02445415497342182,0.024714050539496657,0.049153451001588744
1016,0.017855191603302956,0.01739748753607273,0.03525267913937569,0.024450242031479608,0.024710796556580532,0.0491462434731777
1017,0.017858920618891716,0.017400221899151802,0.03525914251804352,0.024446336045333642,0.024707556210105872,0.049139056534549426
1018,0.017862649634480476,0.017402950674295425,0.0352656003087759,0.02444243836192962,0.024704313392670856,0.04913187526351239
1019,0.017866365611553192,0.017405670136213303,0.035272035747766495,0.024438528252455915,0.024701082560055487,0.049124692948193494
1020,0.01787007600069046,0.017408382147550583,0.03527845814824104,0.02443457051352319,0.024697861657979388,0.0491174714765746
1021,0.017873771488666534,0.017411082983016968,0.0352848544716835,0.024430621549062517,0.02469464439953209,0.04911026250923046
1022,0.01787746138870716,0.017413780093193054,0.035291241481900215,0.02442669254911959,0.02469144013353291,0.04910308646535903
1023,0.017881138250231743,0.017416464164853096,0.03529760241508484,0.024422771266790638,0.024688243077442485,0.049095925173842175
1024,0.01788480207324028,0.01741914264857769,0.03530394472181797,0.024418862079364435,0.024685059082111716,0.04908878904004083
1025,0.01788846030831337,0.017421815544366837,0.035310275852680206,0.024414961529799706,0.024681880237033858,0.049081666515220605
1026,0.017892105504870415,0.01742447540163994,0.03531658090651035,0.02441107208323533,0.02467870987226411,0.04907456350109162
1027,0.01789574697613716,0.01742713339626789,0.03532288037240505,0.024407192207368745,0.024675543828268615,0.049067474276863206
1028,0.017899371683597565,0.017429782077670097,0.03532915376126766,0.02440331672888344,0.024672388459332166,0.049060400061221525
1029,0.01790299266576767,0.017432421445846558,0.03533541411161423,0.024399456595957422,0.024669236527720215,0.04905334452734723
1030,0.01790660433471203,0.01743505708873272,0.03534166142344475,0.02439560376557999,0.02466609520068516,0.049046306768107034
1031,0.01791020669043064,0.017437683418393135,0.035347890108823776,0.024391757121555377,0.024662955972070206,0.04903927718991672
1032,0.017913801595568657,0.01744030974805355,0.03535411134362221,0.024387925383082588,0.024659830368373253,0.04903227621685799
1033,0.017917385324835777,0.01744292490184307,0.03536031022667885,0.024384100066956654,0.024656710067361146,0.04902528676484686
1034,0.0179209653288126,0.01744561456143856,0.03536657989025116,0.024380282793116968,0.024653399741646643,0.049018122576293746
1035,0.01792452484369278,0.0174483060836792,0.03537283092737198,0.02437648494541969,0.024650028186219683,0.049010919077308354
1036,0.017928054556250572,0.0174509696662426,0.03537902422249317,0.024372709166472956,0.024646690598718365,0.04900377131782773
1037,0.01793156936764717,0.01745360903441906,0.03538517840206623,0.02436895477242702,0.024643368524525738,0.04899666014181058
1038,0.017935065552592278,0.01745622418820858,0.03539128974080086,0.02436521678744326,0.024640050185627746,0.048989569176838305
1039,0.01793854869902134,0.017458830028772354,0.035397378727793694,0.024361498808256884,0.02463674076514915,0.04898250730062173
1040,0.01794201321899891,0.017461420968174934,0.03540343418717384,0.02435778949319893,0.02463344348397745,0.04897546606844166
1041,0.017945466563105583,0.017464004456996918,0.0354094710201025,0.02435409242411495,0.024630155239448306,0.04896844615693976
1042,0.01794891245663166,0.017466582357883453,0.035415494814515114,0.024350410080363295,0.024626877798408876,0.04896145176395313
1043,0.017952343448996544,0.017469152808189392,0.035421496257185936,0.024346735152297686,0.024623614855117062,0.048954479218903085
1044,0.017955763265490532,0.017471712082624435,0.03542747534811497,0.024343069814142585,0.024620356300036117,0.04894752064880054
1045,0.017959177494049072,0.017474263906478882,0.035433441400527954,0.024339417380221606,0.024617104411577932,0.04894058153297344
1046,0.017962584272027016,0.01747681200504303,0.035439396277070045,0.024335777473072914,0.024613866199313186,0.04893366859419247
1047,0.017965981736779213,0.01747935637831688,0.03544533811509609,0.024332145266503395,0.024610635113535298,0.04892677053453458
1048,0.017969369888305664,0.017481883987784386,0.03545125387609005,0.024328519964121033,0.02460740384081262,0.04891987898887242
1049,0.017972741276025772,0.017484407871961594,0.035457149147987366,0.024324904681508695,0.024604190172726834,0.04891301513166985
1050,0.017976118251681328,0.01748693361878395,0.03546305187046528,0.024321293961804172,0.024600975409700788,0.048906154619007956
1051,0.017979484051465988,0.017489446327090263,0.03546893037855625,0.024317697433469322,0.024597766336357376,0.048899313983072686
1052,0.017982840538024902,0.017491957172751427,0.03547479771077633,0.024314104546200827,0.024594569480601357,0.04889248910640432
1053,0.01798618584871292,0.017494456842541695,0.035480642691254616,0.024310520285452605,0.024591379609091357,0.04888567978188838
1054,0.01798952929675579,0.017496956512331963,0.03548648580908775,0.024306945609066866,0.024588193821456446,0.04887888412514345
1055,0.017992865294218063,0.017499446868896484,0.03549231216311455,0.024303378550557562,0.02458501306012622,0.04887210098678684
1056,0.01799619011580944,0.017501935362815857,0.0354981254786253,0.024299820366830118,0.024581845580060317,0.048865340050895864
1057,0.01799950562417507,0.017504408955574036,0.03550391457974911,0.024296267609940372,0.024578677264117908,0.04885858353482474
1058,0.018002817407250404,0.017506880685687065,0.03550969809293747,0.024292725641202068,0.024575515487202368,0.04885184437567288
1059,0.01800611987709999,0.017509348690509796,0.03551546856760979,0.024289186197946063,0.024572362322079596,0.04884511627188423
1060,0.01800941862165928,0.01751181297004223,0.03552123159170151,0.024285660687927556,0.024569216158040225,0.048838409053987016
1061,0.01801270619034767,0.017514264211058617,0.03552697040140629,0.024282140093301773,0.024566076804635587,0.04883171338601712
1062,0.018015990033745766,0.017516717314720154,0.03553270734846592,0.02427862147372397,0.024562936149292156,0.04882501851181938
1063,0.01801927015185356,0.017519162967801094,0.035538433119654655,0.02427511837559921,0.024559806269421166,0.048818349764887005
1064,0.018022533506155014,0.01752159744501114,0.03554413095116615,0.024271617230593973,0.02455668324149025,0.0488116897586706
1065,0.018025802448391914,0.01752402074635029,0.0355498231947422,0.0242681269562429,0.024553538660937627,0.04880501877132444
1066,0.01802905462682247,0.017526421695947647,0.03555547632277012,0.0242646407659604,0.024550381118847588,0.048798338738392934
1067,0.01803230307996273,0.017528820782899857,0.03556112386286259,0.02426116801379287,0.024547236752295,0.048791685276605656
1068,0.018035544082522392,0.01753121428191662,0.03556675836443901,0.02425769208922904,0.024544094888346937,0.04878503096745199
1069,0.018038779497146606,0.017533602192997932,0.03557238169014454,0.024254236531529638,0.02454096386866072,0.04877840796234672
1070,0.018042005598545074,0.01753598265349865,0.035577988252043724,0.02425078087028035,0.024537840148652967,0.04877179195029021
1071,0.018045224249362946,0.01753835938870907,0.035583583638072014,0.024247333265734663,0.024534722233592727,0.04876518981133468
1072,0.01804843544960022,0.01754073239862919,0.03558916784822941,0.024243894090686766,0.02453161266431287,0.04875860447486724
1073,0.018051648512482643,0.01754310168325901,0.03559475019574165,0.02424046486300713,0.024528506538384565,0.04875203234265008
1074,0.018054848536849022,0.017545461654663086,0.03560031019151211,0.024237036564034913,0.024525401300720857,0.04874546205025949
1075,0.018058041110634804,0.017547817900776863,0.03560585901141167,0.024233615575129246,0.024522307574359494,0.04873891046966467
1076,0.018061228096485138,0.017550170421600342,0.03561139851808548,0.024230206728686463,0.024519218018769297,0.048732375315104506
1077,0.018064407631754875,0.017552515491843224,0.0356169231235981,0.024226801232159104,0.024516136739214052,0.04872585151940462
1078,0.018067581579089165,0.017554856836795807,0.03562243841588497,0.0242234049273294,0.024513061260520018,0.04871934280096705
1079,0.018070749938488007,0.017557188868522644,0.03562793880701065,0.024220019870262916,0.024509988216880496,0.04871284766813753
1080,0.018073905259370804,0.017559515312314034,0.03563342057168484,0.024216633724013576,0.024506923505487752,0.048706359679798084
1081,0.01807706244289875,0.01756184548139572,0.03563890792429447,0.024213258056285696,0.024503863729130722,0.04869988715709843
1082,0.01808021031320095,0.017564164474606514,0.035644374787807465,0.024209891657815678,0.02450080797024406,0.04869342786587137
1083,0.018083347007632256,0.01756647229194641,0.03564981929957867,0.02420653028340305,0.024497759946397947,0.04868698119249977
1084,0.01808648742735386,0.017568791285157204,0.03565527871251106,0.024203171530988447,0.024494716410278155,0.048680541639151836
1085,0.01808960922062397,0.017571089789271355,0.035660699009895325,0.024199823032977352,0.024491678737467115,0.04867411815529132
1086,0.01809273287653923,0.017573390156030655,0.035666123032569885,0.024196488937875515,0.024488651903868577,0.04866771986314713
1087,0.018095845356583595,0.017575684934854507,0.0356715302914381,0.024193147612516088,0.024485621450407058,0.048661310694086024
1088,0.01809896156191826,0.01757797598838806,0.03567693755030632,0.024189827745472983,0.024482601890994216,0.04865493375719049
1089,0.01810205727815628,0.01758025772869587,0.03568231500685215,0.0241865040771988,0.024479588854143943,0.04864855957156697
1090,0.018105151131749153,0.01758253574371338,0.03568768687546253,0.02418319022195052,0.024476579976194682,0.04864219925581385
1091,0.018108241260051727,0.01758480817079544,0.03569304943084717,0.024179885082498655,0.02447357759332373,0.048635854062942525
1092,0.018111325800418854,0.017587076872587204,0.03569840267300606,0.024176583347893466,0.02447057597993974,0.048629513023063176
1093,0.018114399164915085,0.017589343711733818,0.0357037428766489,0.024173291301041924,0.0244675862056353,0.04862319365789193
1094,0.018117470666766167,0.017591603100299835,0.035709073767066,0.024170007642050604,0.02446460295050316,0.048616888924872
1095,0.01812053844332695,0.017593856900930405,0.035714395344257355,0.024166724702573222,0.024461615334526544,0.04861058049763355
1096,0.018123595044016838,0.017596108838915825,0.03571970388293266,0.024163453846446796,0.024458641318840325,0.048604297898114025
1097,0.01812664419412613,0.01759834960103035,0.03572499379515648,0.024160183869819444,0.02445567166019166,0.0485980202093666
1098,0.018129689618945122,0.017600588500499725,0.03573027811944485,0.024156928858716974,0.024452707148006476,0.04859176283519253
1099,0.018132729455828667,0.017602821812033653,0.03573555126786232,0.024153679915544606,0.024449748118864606,0.04858551688565373
1100,0.018135759979486465,0.017605053260922432,0.0357408132404089,0.02415042927309636,0.024446794571066854,0.048579274658017126
1101,0.018138788640499115,0.017607277259230614,0.03574606589972973,0.02414719114057293,0.024443845002532837,0.04857304886746119
1102,0.018141809850931168,0.017609497532248497,0.035751307383179665,0.024143961985036256,0.024440903671709327,0.048566840277025285
1103,0.018144823610782623,0.017611712217330933,0.035756535828113556,0.024140735851379068,0.024437966008800157,0.04856063831128778
1104,0.018147828057408333,0.01761392131447792,0.03576174937188625,0.024137513843908893,0.02443503324364369,0.04855444536777378
1105,0.01815083436667919,0.01761612668633461,0.0357669610530138,0.024134300920242005,0.02443210512824929,0.04854826593861683
1106,0.018153827637434006,0.017618326470255852,0.03577215410768986,0.024131096452511006,0.024429187289975406,0.04854210537757453
1107,0.018156815320253372,0.017620520666241646,0.03577733598649502,0.02412789460272868,0.02442626912916182,0.04853594700796839
1108,0.01815980114042759,0.01762271299958229,0.03578251414000988,0.02412469992219091,0.024423355903747074,0.04852980073078381
1109,0.01816277764737606,0.017624899744987488,0.03578767739236355,0.024121514085224244,0.024420452186588754,0.048523672749555866
1110,0.018165748566389084,0.017627080902457237,0.03579282946884632,0.024118333200020294,0.02441755228279729,0.04851755349543735
1111,0.01816871576011181,0.017629258334636688,0.0357979740947485,0.02411516214998169,0.024414659455895223,0.048511451091519865
1112,0.018171675503253937,0.01763143017888069,0.03580310568213463,0.0241119895303963,0.024411764152513345,0.048505344572398225
1113,0.018174629658460617,0.017633598297834396,0.03580822795629501,0.024108831620315824,0.02440888416300144,0.04849926803232828
1114,0.01817757450044155,0.017635757103562355,0.035813331604003906,0.02410567633658993,0.02440600328840925,0.048493193240596255
1115,0.018180517479777336,0.017637915909290314,0.03581843338906765,0.024102526171122126,0.024403126622703157,0.0484871277128701
1116,0.018183453008532524,0.017640070989727974,0.0358235239982605,0.02409938447919226,0.024400259911601097,0.048481080579673305
1117,0.018186382949352264,0.017642218619585037,0.0358286015689373,0.02409624660059896,0.02439739344376596,0.04847503744863237
1118,0.018189309164881706,0.01764439046382904,0.03583369962871075,0.02409311702825334,0.024394542197118965,0.04846901925142236
1119,0.018192226067185402,0.017646677792072296,0.0358389038592577,0.024089999034441575,0.024391459513328426,0.04846279491804058
1120,0.01819511502981186,0.017648965120315552,0.03584408015012741,0.02408690009697599,0.024388265126773348,0.04845648296249408
1121,0.018197977915406227,0.017651217058300972,0.0358491949737072,0.024083825343912606,0.02438510617809147,0.04845022989303277
1122,0.018200818449258804,0.017653442919254303,0.03585426136851311,0.02408077397294155,0.024381978208850134,0.04844403081251454
1123,0.01820363476872444,0.017655648291110992,0.035859283059835434,0.024077748154050897,0.02437887979146468,0.04843788677870286
1124,0.018206434324383736,0.01765783689916134,0.035864271223545074,0.0240747353138309,0.024375794278884966,0.0484317685727946
1125,0.018209218978881836,0.01766001060605049,0.03586922958493233,0.024071734714455336,0.02437271846154772,0.048425672260121365
1126,0.01821199245750904,0.017662184312939644,0.035874176770448685,0.024068745673297604,0.024369599524320516,0.04841954587542484
1127,0.0182147566229105,0.017664359882473946,0.035879116505384445,0.024065772050972548,0.024366502136083094,0.04841345657621339
1128,0.018217509612441063,0.017666524276137352,0.035884033888578415,0.02406281098912551,0.024363413434201207,0.048407388579698965
1129,0.018220245838165283,0.017668675631284714,0.03588892146945,0.024059856952272352,0.024360338047430645,0.04840134083663176
1130,0.018222978338599205,0.017670821398496628,0.03589379973709583,0.024056915172438964,0.02435726956234077,0.0483953122671895
1131,0.018225697800517082,0.017672959715127945,0.03589865751564503,0.024053981978153217,0.024354212758123807,0.04838930400817428
1132,0.01822841167449951,0.017675096169114113,0.035903507843613625,0.024051056433616914,0.024351164600510837,0.04838331208791198
1133,0.018231121823191643,0.017677221447229385,0.03590834327042103,0.02404813678078506,0.024348119401778313,0.04837732882181834
1134,0.018233824521303177,0.017679348587989807,0.035913173109292984,0.024045226801519444,0.024345082688184954,0.04837136397960584
1135,0.018236514180898666,0.017681462690234184,0.03591797687113285,0.024042319164973496,0.024342054629437095,0.04836540994008747
1136,0.018239201977849007,0.01768357865512371,0.03592278063297272,0.02403941990864779,0.024339032045638923,0.048359469859312186
1137,0.01824188232421875,0.01768568344414234,0.03592756576836109,0.024036526983959458,0.02433601448834047,0.04835354103718005
1138,0.018244557082653046,0.017687788233160973,0.03593234531581402,0.024033645386758735,0.024333010212760617,0.0483476368642447
1139,0.01824723184108734,0.017689887434244156,0.0359371192753315,0.024030770015897263,0.024330002301999852,0.04834173527775542
1140,0.018249893561005592,0.01769198104739189,0.035941874608397484,0.024027891891762302,0.02432700163485517,0.04833583816946258
1141,0.018252553418278694,0.01769406534731388,0.035946618765592575,0.0240250206032782,0.024324000591944638,0.048329947393256356
1142,0.01825520768761635,0.01769614964723587,0.03595135733485222,0.024022165100630485,0.024321016720358725,0.04832408967052139
1143,0.018257854506373405,0.01769823394715786,0.035956088453531265,0.02401930585242238,0.024318036929680247,0.04831823225464537
1144,0.018260503187775612,0.0177003126591444,0.03596081584692001,0.024016458269574426,0.024315057493116073,0.048312386827405344
1145,0.018263138830661774,0.0177023783326149,0.03596551716327667,0.024013607879690296,0.02431207895250436,0.048306539381866485
1146,0.018265770748257637,0.017704447731375694,0.03597021847963333,0.0240107705764502,0.024309113750711,0.048300718537035846
1147,0.01826840080320835,0.017706511542201042,0.03597491234540939,0.02400793480640061,0.024306150302350997,0.04829490078657053
1148,0.01827101968228817,0.017708566039800644,0.035979585722088814,0.024005104648775137,0.024303191853839477,0.04828909368248942
1149,0.018273642286658287,0.017710624262690544,0.03598426654934883,0.024002278232874645,0.024300234205010297,0.048283291138144384
1150,0.018276257440447807,0.017712680622935295,0.0359889380633831,0.02399946129007043,0.024297288734216438,0.04827751030384295
1151,0.018278859555721283,0.017714720219373703,0.035993579775094986,0.0239966488729908,0.024294348673316164,0.04827173921921134
1152,0.018281467258930206,0.01771676540374756,0.035998232662677765,0.02399383875544987,0.024291405431210503,0.04826596730861839
1153,0.018284069374203682,0.017718806862831116,0.0360028762370348,0.02399103620964073,0.024288470688338344,0.048260211472080795
1154,0.018286660313606262,0.017720842733979225,0.03600750304758549,0.023988237845948907,0.02428554473958114,0.04825446864707752
1155,0.018289245665073395,0.017722873017191887,0.03601211868226528,0.02398544476643223,0.024282623325064503,0.04824873558715214
1156,0.018291834741830826,0.01772489957511425,0.036016734316945076,0.023982662057932015,0.024279701741569657,0.04824301267196457
1157,0.018294410780072212,0.017726920545101166,0.03602133132517338,0.023979873418191706,0.024276784338987403,0.04823728799248131
1158,0.0182969868183136,0.017728939652442932,0.03602592647075653,0.023977101620802726,0.024273878561855554,0.04823159178541455
1159,0.01829955168068409,0.0177309513092041,0.03603050298988819,0.023974324470315195,0.024270971293689752,0.04822588869157584
1160,0.01830211654305458,0.017732961103320122,0.0360350776463747,0.02397156354707111,0.02426807495286449,0.04822021281144028
1161,0.018304679542779922,0.01773497462272644,0.03603965416550636,0.023968796220807543,0.02426517669841773,0.04821452858653686
1162,0.018307235091924667,0.017736975103616714,0.03604421019554138,0.02396603949686851,0.024262285383993023,0.04820886178146707
1163,0.018309753388166428,0.01773897372186184,0.03604872711002827,0.023963305358416245,0.02425940390223879,0.04820322932688614
1164,0.01831226795911789,0.017740972340106964,0.036053240299224854,0.023960580194042996,0.02425652323247449,0.048197606996357126
1165,0.018314776942133904,0.01774296723306179,0.036057744175195694,0.02395785176661476,0.024253639527985166,0.0481919783193737
1166,0.018317287787795067,0.017744962126016617,0.036062249913811684,0.02395513335928055,0.024250760873013415,0.048186364717907944
1167,0.018319793045520782,0.017746955156326294,0.036066748201847076,0.023952414061755356,0.02424788658253031,0.04818075450957817
1168,0.01832229644060135,0.017748942598700523,0.03607123903930187,0.023949701936270707,0.024245013585419785,0.04817515277488773
1169,0.01832479238510132,0.017750926315784454,0.03607571870088577,0.023946986827704075,0.024242143529671255,0.04816955090855154
1170,0.018327295780181885,0.017752913758158684,0.03608020953834057,0.023944289409202138,0.024239282648520315,0.04816397591975146
1171,0.018329782411456108,0.017754890024662018,0.036084672436118126,0.023941587366999775,0.024236421723731843,0.048158396308727355
1172,0.01833226904273033,0.0177568681538105,0.03608913719654083,0.02393888757701045,0.024233567334554274,0.048152825388685254
1173,0.018334751948714256,0.017758840695023537,0.03609359264373779,0.02393619401765226,0.02423071226983077,0.04814726011501
1174,0.01833723485469818,0.017760813236236572,0.03609804809093475,0.023933505664683042,0.024227863779746287,0.048141706499439454
1175,0.018339714035391808,0.01776278018951416,0.03610249422490597,0.023930828202609777,0.024225021454829115,0.04813616997171761
1176,0.01834218204021454,0.0177647415548563,0.03610692359507084,0.023928150417207427,0.02422218489581149,0.04813063885707189
1177,0.01834465004503727,0.01776670292019844,0.03611135296523571,0.023925475527641227,0.024219351398888925,0.0481251136663931
1178,0.018347110599279404,0.017768653109669685,0.03611576370894909,0.023922803305085744,0.02421651572251659,0.048119588920446446
1179,0.01834956929087639,0.017770608887076378,0.036120178177952766,0.023920144394380363,0.024213695594864394,0.04811409319448181
1180,0.018352020531892776,0.017772553488612175,0.03612457402050495,0.023917484565076405,0.024210872934028953,0.04810859385805683
1181,0.018354468047618866,0.017774492502212524,0.03612896054983139,0.023914828463066844,0.024208053579880342,0.04810310149548751
1182,0.018356915563344955,0.01777643896639347,0.036133354529738426,0.023912182477780947,0.02420524516133459,0.04809763035696638
1183,0.0183593537658453,0.017778372392058372,0.03613772615790367,0.023909537234798064,0.024202435973532926,0.048092159045895685
1184,0.018361790105700493,0.017780307680368423,0.036142097786068916,0.02390690080951659,0.02419963574240127,0.04808670559546266
1185,0.01836421713232994,0.01778223179280758,0.03614644892513752,0.02390426290527118,0.02419683604233911,0.0480812510481911
1186,0.01836664043366909,0.017784155905246735,0.036150796338915825,0.023901628895173343,0.024194039898804438,0.04807580405294007
1187,0.018369069322943687,0.01778608188033104,0.03615515120327473,0.023899008441321173,0.02419125182691822,0.04807037863855899
1188,0.01837148331105709,0.017787998542189598,0.03615948185324669,0.023896388608339054,0.024188470185075677,0.048064960268763855
1189,0.018373893573880196,0.01778991147875786,0.036163805052638054,0.023893771247146728,0.024185689685085655,0.04805954551547989
1190,0.0183763075619936,0.01779182441532612,0.03616813197731972,0.02389116001005461,0.024182908711335025,0.048054136407539805
1191,0.018378710374236107,0.01779373176395893,0.03617244213819504,0.023888556875000983,0.024180140755890187,0.04804874845931275
1192,0.018381105735898018,0.017795629799365997,0.036176735535264015,0.023885952741142028,0.02417737464794982,0.048043361150325065
1193,0.018383504822850227,0.01779753342270851,0.03618103824555874,0.023883359210943172,0.0241746132312701,0.048037989333282925
1194,0.01838589459657669,0.01779942959547043,0.03618532419204712,0.02388076381948304,0.024171853140141284,0.048032616908709184
1195,0.018388280645012856,0.017801323905587196,0.03618960455060005,0.02387817727559574,0.024169103699733113,0.048027263946393714
1196,0.018390659242868423,0.017803208902478218,0.03619386814534664,0.023875594114841733,0.024166352846570913,0.04802191300442062
1197,0.01839303784072399,0.01780509389936924,0.03619813174009323,0.023873017565122258,0.02416360946100241,0.04801657604061037
1198,0.01839541085064411,0.01780697889626026,0.03620238974690437,0.023870440964046943,0.02416087112629564,0.048011244108020754


==> data_tikz/forces_combine_maddpg.csv <==
step,robot_fy,human_fy,robot_human_fy_combine,robot_f_norm,human_f_norm,robot_human_f_norm_combine
0,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06928203075418099,0.06874645605685797,0.11247789161263298
1,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06928203075418099,0.06928203075418099,0.07999999821186066
2,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06928203075418099,0.06928203075418099,0.07999999821186066
3,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06928203075418099,0.06928203075418099,0.07999999821186066
4,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06928203075418099,0.06928203075418099,0.07999999821186066
5,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06928203075418099,0.06928203075418099,0.07999999821186066
6,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06928203075418099,0.06928186514318041,0.07999999821237491
7,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06928202645258655,0.0684936776919022,0.0800119265107601
8,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06928200494462233,0.06580031034617921,0.10872099918564694
9,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.0692762197872356,0.06559014259464176,0.08028606472962008
10,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06927403071210465,0.06417529716373131,0.0805822219604507
11,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06926889617541464,0.06290674002403901,0.08096329718518476
12,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06925900337577824,0.06251138959769016,0.08110679912087547
13,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06923620827216569,0.06299780834373413,0.08092365699696501
14,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06919481428981519,0.06289153795156353,0.08094964399434222
15,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06911726996608987,0.06272206293010878,0.08098908488262838
16,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06898510114228767,0.0623739417850413,0.08108236570119602
17,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06875841865302618,0.06238633140453518,0.08101394283918796
18,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.0684191856718118,0.06248229665539565,0.08088766253674733
19,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06803592096490547,0.06262074852520745,0.08074464484156092
20,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06772116130784217,0.062410796441863335,0.08073434538567861
21,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06739793383923431,0.06244662561469307,0.08064617898866448
22,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06720994174235037,0.06243175778033797,0.08060738673840627
23,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06717048138760562,0.06225441282390398,0.08065087283171417
24,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06709519576697295,0.06210252388161154,0.08067985091194019
25,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06698221105611679,0.062076276550942784,0.08066095177436468
26,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06675805763301296,0.06205569905600509,0.08061447004889306
27,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06659470151961756,0.061940874338004596,0.08061100606466465
28,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06641593004950397,0.06184176508927405,0.08059928093808073
29,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06622562905784804,0.06187182992036062,0.08054699899098
30,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06597636384914589,0.06201492085410601,0.08045426429006516
31,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06596504766184887,0.06195624207056335,0.0804671519515513
32,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06591883140026085,0.062030725702846436,0.0804382157700916
33,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06589927489858081,0.062294308945590834,0.08037063634163866
34,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06595719704553887,0.062764297102457,0.0802815596455826
35,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06611579372194808,0.06338247555510308,0.08019754480420199
36,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06639172335499889,0.06386010435063881,0.0801630068990061
37,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06672749639577334,0.06436056519762291,0.08013681566424724
38,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06699526735609361,0.06486823463297972,0.08010648504920304
39,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06718911806322513,0.06538272136505378,0.08007425739032625
40,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06736710503588857,0.06583611111045708,0.0800517496972874
41,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.0676480658236079,0.06627156442782851,0.08004047637691315
42,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06787987452198119,0.06665989925317756,0.08003083991837207
43,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06802616231425684,0.06691824687669083,0.08002488696213754
44,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.0681593608756382,0.06718121099529471,0.08001883463454844
45,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06819403675727354,0.06735534580281813,0.0800134380798942
46,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06815359965559672,0.06748604999219844,0.08000814211427752
47,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06809125941644208,0.06754054151330416,0.08000522235450963
48,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06802724186764447,0.06756367772524333,0.08000341533341168
49,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06796513099908148,0.06747153010866211,0.0800037214832823
50,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06790180349850937,0.06732932824332558,0.08000495846158313
51,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06783289180378219,0.06716602199161557,0.08000671337158866
52,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06779837934599607,0.06695625868369316,0.08001097940874298
53,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.0677655363662342,0.06674618921978666,0.0800162418540085
54,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06771770132515315,0.06651895737876054,0.08002247494576771
55,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06762623495560623,0.06626286846049527,0.08002882245694476
56,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06752498471458974,0.0659957599050886,0.0800358072058049
57,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.0674208146774521,0.06572399273151111,0.0800437674781251
58,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.067271625943837,0.06545767194347632,0.0800499591547574
59,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06705417033402748,0.06518197312608368,0.08005259759543538
60,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06674810021359319,0.06488093347766188,0.08005100488108967
61,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06640445398349591,0.06455656916137285,0.08004845207459076
62,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06601813572149239,0.06419343212938139,0.08004572584753511
63,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.0655965563079377,0.06375619142558242,0.08004556671552845
64,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06514051973524135,0.06327880946176388,0.08004570389469363
65,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.0646066327868492,0.06275390033181127,0.08004377368554133
66,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.0639847394511085,0.06212770947878552,0.08004250869978088
67,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.0633178042140055,0.06142683290814348,0.08004322212055288
68,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06261742078784219,0.060658654757567765,0.08004642183807795
69,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.061846287417051574,0.05985444781189496,0.08004827160481691
70,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06097485591226813,0.059013787310385916,0.0800470981154984
71,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.05992677049245504,0.05813229222864624,0.08003892108359885
72,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.05883039418293677,0.05721294698031081,0.08003170237665375
73,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.05765391115720988,0.056255405886764094,0.0800241859811515
74,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.05633259738782342,0.055242789119227954,0.0800154417667847
75,0.03999999538064003,0.03999999910593033,0.07999999448657036,0.05489157234530416,0.05413773696536888,0.08000899706339833
76,0.03999999538064003,0.03999999910593033,0.07999999448657036,0.05339278228350059,0.052949061668522396,0.08000627331305703
77,0.03999999538064003,0.03999999910593033,0.07999999448657036,0.05186532801922581,0.05168515874240281,0.08000840488053339
78,0.039999984204769135,0.03999999910593033,0.07999998331069946,0.050391888416287424,0.050384829797122076,0.08001500167578189
79,0.03999996930360794,0.03999999910593033,0.07999996840953827,0.049038430155424674,0.049060188131713804,0.08002345415358901
80,0.03999992832541466,0.03999999910593033,0.07999992743134499,0.04774431477941786,0.04776034724646752,0.08002504711962526
81,0.03999985009431839,0.03999999910593033,0.07999984920024872,0.04655919201752937,0.046541258044609214,0.08002905388444985
82,0.039999671280384064,0.03999999910593033,0.07999967038631439,0.04561928186388025,0.04545409843399266,0.08003407491069231
83,0.03999929130077362,0.03999999910593033,0.07999929040670395,0.044971517409944935,0.0446101236070423,0.08004003861528057
84,0.03999846428632736,0.03999999910593033,0.07999846339225769,0.04469821427333526,0.04413780411812939,0.08004349903565915
85,0.039996951818466187,0.03999999910593033,0.07999695092439651,0.04507674692985599,0.04408705599359806,0.08003367645745932
86,0.03999416157603264,0.03999999910593033,0.07999416068196297,0.045434168279302474,0.044497201442080817,0.08003635287233422
87,0.03998829424381256,0.03999999910593033,0.07998829334974289,0.046373862347223474,0.045246420224711634,0.08003192788295652
88,0.03997725248336792,0.03999999910593033,0.07997725158929825,0.04764724469444259,0.04638176269900561,0.08001553458874157
89,0.03995697572827339,0.03999999910593033,0.07995697483420372,0.04922191412090181,0.047751500636970506,0.08000181915616039
90,0.03992548584938049,0.03999999538064003,0.07992548123002052,0.05091056564969434,0.049348198596292296,0.07997086611259276
91,0.03987407684326172,0.03999999538064003,0.07987407222390175,0.052748318777980585,0.05120400735234241,0.07992476740003862
92,0.039792418479919434,0.03999999165534973,0.07979241013526917,0.05460118950065417,0.05254295414861011,0.07986832175662058
93,0.03967910632491112,0.03999998793005943,0.07967909425497055,0.05558222623891773,0.05384937281757036,0.07974982984599549
94,0.039514072239398956,0.039999980479478836,0.07951405271887779,0.05649411526777412,0.05500519435302374,0.07957929629432675
95,0.039299797266721725,0.03999996930360794,0.07929976657032967,0.057329163795420086,0.05606995625008486,0.07936177315709307
96,0.03906150907278061,0.03999994695186615,0.07906145602464676,0.05798845732003117,0.05698865114349051,0.07912124380920828
97,0.03874772787094116,0.039999909698963165,0.07874763756990433,0.058592828264190794,0.05770730700819191,0.07880627246681056
98,0.03831278160214424,0.03999984636902809,0.07831262797117233,0.05917125411169718,0.058422227956815106,0.07837395509598181
99,0.03774094954133034,0.039999738335609436,0.07774068787693977,0.05957416833288658,0.05914056222594171,0.07779781315825468
100,0.03699720650911331,0.039999548345804214,0.07699675485491753,0.05978737270814551,0.059837672466452184,0.07704886601303278
101,0.03601043298840523,0.039999235421419144,0.07600966840982437,0.05968602421970564,0.060556519634021075,0.07605035447352818
102,0.034824907779693604,0.03999863192439079,0.0748235397040844,0.05905215038769821,0.060755521498766625,0.07485573871335792
103,0.03322649747133255,0.03999737650156021,0.07322387397289276,0.058160963371659206,0.060572978869406734,0.07325884017969837
104,0.030213912948966026,0.039994947612285614,0.07020886056125164,0.05657994685897657,0.06043136480911255,0.07025711826720266
105,0.02619286999106407,0.03999016061425209,0.06618303060531616,0.054523540866105384,0.06037917368136296,0.06624397513513498
106,0.0224448349326849,0.03998015448451042,0.06242498941719532,0.052846400498794285,0.06038663696482727,0.0625057178257138
107,0.017724689096212387,0.039957474917173386,0.05768216401338577,0.051027916743043994,0.060184392823383795,0.05781637478954699
108,0.013721705414354801,0.03989671543240547,0.05361842084676027,0.049611280903940985,0.059625021966434155,0.05386156782623151
109,0.009385466575622559,0.039745960384607315,0.049131426960229874,0.048265811450371426,0.059058841480227546,0.04949107131071967
110,0.0038837678730487823,0.039448756724596024,0.043332524597644806,0.04708041428973255,0.05861144316240243,0.04377729285257548
111,-0.001643317868001759,0.03868693858385086,0.0370436207158491,0.046465657915388335,0.05798970975595512,0.03746407403725938
112,-0.007063336204737425,0.03713563084602356,0.030072294641286135,0.04646919791825847,0.05685477041278048,0.03046094173121701
113,-0.01222680788487196,0.03382221981883049,0.02159541193395853,0.046926525045714075,0.05466197800816138,0.021960449900603647
114,-0.01747210882604122,0.027313342317938805,0.009841233491897583,0.04787594194481686,0.05083964049688126,0.010314869736022393
115,-0.02186042256653309,0.015923719853162766,-0.005936702713370323,0.048693938622016805,0.045920786801251744,0.00619098439941914
116,-0.02466127835214138,0.003019570140168071,-0.02164170821197331,0.04872082876168668,0.04374220175960885,0.021706888300470673
117,-0.02433208003640175,-0.007858856581151485,-0.032190936617553234,0.046244026508945615,0.04529689890994093,0.032628808140334156
118,-0.020824629813432693,-0.017272571101784706,-0.0380972009152174,0.04102579668631077,0.04857299428210782,0.03940285264266157
119,-0.01723795011639595,-0.022322988137602806,-0.039560938253998756,0.035329425153039884,0.05099419037586193,0.04236641309078922
120,-0.01614421047270298,-0.025104407221078873,-0.04124861769378185,0.032183883988215006,0.05058607243218537,0.044651641544413846
121,-0.012924805283546448,-0.026866644620895386,-0.039791449904441833,0.03039542750942495,0.04838229182314482,0.042411839310513774
122,-0.011039870791137218,-0.02454308234155178,-0.035582953132689,0.03086610914370479,0.04370156885665095,0.03718350997297445
123,-0.008410351350903511,-0.021787157282233238,-0.03019750863313675,0.030644958586363083,0.03714707846062486,0.03125944048608146
124,-0.0028615447226911783,-0.019622525200247765,-0.022484069922938943,0.029778345850989204,0.03279443695167542,0.02312963906755305
125,0.002023632638156414,-0.019727086648344994,-0.01770345401018858,0.029178185092638097,0.031326235519791634,0.01838940507084279
126,0.005958744324743748,-0.02145644836127758,-0.015497704036533833,0.02877040687187995,0.03270531253758642,0.0159100666053402
127,0.009352639317512512,-0.023027004674077034,-0.013674365356564522,0.02905332731890723,0.03371505818530445,0.01398458768777869
128,0.01197295356541872,-0.024898085743188858,-0.012925132177770138,0.02949103556629554,0.034431057503801925,0.013315259093516066
129,0.013989233411848545,-0.02729950286448002,-0.013310269452631474,0.02987327794311141,0.03565331432952927,0.01386922008593978
130,0.016114909201860428,-0.029146136716008186,-0.013031227514147758,0.031017095972065332,0.03703701415779872,0.013700168279877826
131,0.018187470734119415,-0.030423147603869438,-0.012235676869750023,0.032300156942240074,0.03862783777269873,0.01268409381187269
132,0.01971917413175106,-0.03179298713803291,-0.012073813006281853,0.03342121431351157,0.04001474068684828,0.012451074113424578
133,0.020661575719714165,-0.03401937335729599,-0.013357797637581825,0.034122426283653765,0.04142527110277113,0.013835670815527855
134,0.02053561434149742,-0.03602984920144081,-0.01549423485994339,0.03519189735176589,0.04359598149246162,0.01601288960450532
135,0.020996786653995514,-0.03745105490088463,-0.016454268246889114,0.03637852172241931,0.04521841428819549,0.01711698823353279
136,0.02075941674411297,-0.038298387080430984,-0.017538970336318016,0.036613663903834165,0.046188965330864085,0.018241727523939693
137,0.020354321226477623,-0.03852909058332443,-0.01817476935684681,0.03694824625767037,0.04619795694914534,0.01915484774523091
138,0.020427091047167778,-0.03875744342803955,-0.018330352380871773,0.03738594916198065,0.04567796114252911,0.02001554590841526
139,0.021201783791184425,-0.03900447115302086,-0.017802687361836433,0.038294078154558,0.045634541660585316,0.020183814064283313
140,0.02189648523926735,-0.03922102227807045,-0.0173245370388031,0.0389798939101933,0.045972093866425805,0.020167514449517292
141,0.02070481702685356,-0.03939278796315193,-0.01868797093629837,0.0387539482171647,0.04629133210191442,0.02173643165163443
142,0.016975756734609604,-0.03949682414531708,-0.022521067410707474,0.037867477603552,0.047589677855523045,0.0245770393322756
143,0.013451538048684597,-0.03956611827015877,-0.02611458022147417,0.03801331648007563,0.04889274614549914,0.027720949482133304
144,0.010780472308397293,-0.03957974538207054,-0.02879927307367325,0.03888566396144681,0.04955062335714613,0.031189342736713237
145,0.013803585432469845,-0.03936297446489334,-0.025559389032423496,0.03768277982959392,0.049937974924685796,0.02613113572362162
146,0.018705720081925392,-0.03832824528217316,-0.019622525200247765,0.03725769725628264,0.051915869350706426,0.021735510324186275
147,0.020764226093888283,-0.034686360508203506,-0.013922134414315224,0.03862719061808308,0.05062152523207994,0.01965459025106658
148,0.023103857412934303,-0.029307613149285316,-0.006203755736351013,0.04035951807535013,0.04503385391905931,0.014284733840327794
149,0.02389625459909439,-0.02570757269859314,-0.0018113180994987488,0.042698873159228976,0.04201910310817687,0.008487948027821808
150,0.025139451026916504,-0.024402162060141563,0.0007372889667749405,0.04484032028846441,0.04263539411427289,0.0036833697559982893
151,0.025321559980511665,-0.024861859157681465,0.0004597008228302002,0.04568742451932116,0.04405023416077908,0.001810559829197714
152,0.02534961886703968,-0.02543160319328308,-8.198432624340057e-05,0.04538670897097298,0.04493987519497784,0.0011226658665306113
153,0.02529577724635601,-0.025642842054367065,-0.000347064808011055,0.04494079864986054,0.04511276270982933,0.0004981550241973149
154,0.025151977315545082,-0.02558748610317707,-0.0004355087876319885,0.04466457712222017,0.04489967690520472,0.00044096294517320553
155,0.025072582066059113,-0.025435417890548706,-0.0003628358244895935,0.04453417528643484,0.04463021094244648,0.00046697854432626034
156,0.025009848177433014,-0.025305194780230522,-0.00029534660279750824,0.04448714175902787,0.044440123911013256,0.000466412047857145
157,0.024971285834908485,-0.02522049844264984,-0.0002492126077413559,0.0444502449851924,0.04433926149594084,0.0004387798880355337
158,0.024927210062742233,-0.025164488703012466,-0.00023727864027023315,0.04440043790176936,0.044278790739730865,0.000413706468190273
159,0.02487943507730961,-0.025119971483945847,-0.0002405364066362381,0.044333623028841924,0.04422652719086809,0.0003961080915080654
160,0.02482757531106472,-0.02507522515952587,-0.0002476498484611511,0.044257862225240384,0.04416700581536387,0.0003885133247075121
161,0.0247736107558012,-0.02502656914293766,-0.00025295838713645935,0.04418034419463371,0.044098108531635566,0.0003878845402177863
162,0.024728093296289444,-0.024974415078759193,-0.00024632178246974945,0.044107402550453464,0.04402471177397045,0.0003809417735022603
163,0.024692581966519356,-0.024923957884311676,-0.00023137591779232025,0.04404304113627536,0.043951720061562505,0.0003664089995402927
164,0.024645796045660973,-0.02487071231007576,-0.0002249162644147873,0.04397210092278145,0.04387451915052501,0.0003609458795025671
165,0.024568190798163414,-0.02480899728834629,-0.0002408064901828766,0.043873389105997626,0.04378902286324376,0.0003674444855283697
166,0.024499505758285522,-0.02474065311253071,-0.00024114735424518585,0.043774021986524816,0.04369765437466635,0.0003648644773444815
167,0.02442740648984909,-0.02466966025531292,-0.00024225376546382904,0.04368159896319476,0.04360198299008944,0.0003687649459560683
168,0.024359846487641335,-0.02459794469177723,-0.00023809820413589478,0.043590568062873536,0.04350872573261997,0.00036640625497986925
169,0.024285968393087387,-0.02452731505036354,-0.00024134665727615356,0.04349023913775614,0.043417199436050366,0.00036574115499767544
170,0.024209847673773766,-0.02445036917924881,-0.00024052150547504425,0.04339266421974122,0.04331584928719005,0.00036944857011101843
171,0.024136552587151527,-0.024365248158574104,-0.0002286955714225769,0.04329832514141374,0.043202789803065425,0.00036356197967854693
172,0.024063214659690857,-0.02428910695016384,-0.00022589229047298431,0.04319753676785732,0.043101608674543004,0.00035715048747382404
173,0.023990269750356674,-0.02421071007847786,-0.0002204403281211853,0.04309436197373209,0.04298635029626678,0.00036004028775726637
174,0.023921532556414604,-0.02413078211247921,-0.0002092495560646057,0.0429889093449407,0.042862344104787675,0.0003638665012504432
175,0.02385804057121277,-0.0240556001663208,-0.00019755959510803223,0.04287453831025764,0.042747929738599255,0.0003511719429559784
176,0.023789536207914352,-0.02398408204317093,-0.00019454583525657654,0.04276437622676082,0.042636706020501416,0.00034740100658091995
177,0.023729929700493813,-0.023914484307169914,-0.00018455460667610168,0.04265775608592336,0.042528246261448514,0.0003378993459192772
178,0.02367209456861019,-0.02384823188185692,-0.000176137313246727,0.04255849231262885,0.042423281503375175,0.00033331172530667933
179,0.02362043410539627,-0.023785950616002083,-0.00016551651060581207,0.042464027115594376,0.042323046818897064,0.0003267414062650538
180,0.023549828678369522,-0.023731259629130363,-0.00018143095076084137,0.04235240898578107,0.04222961955173398,0.0003263545928801959
181,0.023484015837311745,-0.023673104122281075,-0.00018908828496932983,0.0422368860644243,0.04212148401946109,0.00033127290179899
182,0.02342195436358452,-0.023617705330252647,-0.00019575096666812897,0.042115622582414775,0.04200078849124317,0.00035485583130367087
183,0.023368485271930695,-0.023570362478494644,-0.00020187720656394958,0.04198200998866874,0.0418798154769401,0.0003697799642057538
184,0.023314084857702255,-0.02353077381849289,-0.00021668896079063416,0.041839173534110756,0.041749619157386265,0.0004213269555906337
185,0.023269454017281532,-0.023496108129620552,-0.00022665411233901978,0.04167951012375944,0.04162302274331908,0.00040765750948445746
186,0.023216120898723602,-0.023455986753106117,-0.00023986585438251495,0.041522485651937585,0.04148529968870151,0.00040910977014253146
187,0.023165807127952576,-0.023409822955727577,-0.00024401582777500153,0.04136844353072568,0.041343538330573894,0.00039898640688950667
188,0.023131243884563446,-0.023359598591923714,-0.00022835470736026764,0.041229242795076275,0.04120191067200939,0.00037692103131750757
189,0.02310674637556076,-0.023312697187066078,-0.0002059508115053177,0.04110715396200659,0.041068564500817445,0.0003625930802745903
190,0.023064060136675835,-0.023273777216672897,-0.00020971707999706268,0.04098434286258287,0.04094964871207886,0.00035747320450532736
191,0.02300311252474785,-0.023231515660881996,-0.00022840313613414764,0.04085718617339598,0.04083375742133789,0.00035582693169691765
192,0.022946085780858994,-0.02317873202264309,-0.00023264624178409576,0.040735267628516564,0.04071451349510537,0.00034629129208485205
193,0.022886695340275764,-0.0231209397315979,-0.00023424439132213593,0.04061975457857754,0.040597939624233914,0.0003431870633101234
194,0.02282879687845707,-0.023060690611600876,-0.00023189373314380646,0.040510356923566714,0.04048692601703951,0.0003375058816711688
195,0.02276993729174137,-0.022999612614512444,-0.0002296753227710724,0.04040660943859879,0.04038199456167227,0.0003342922594951287
196,0.022711552679538727,-0.02293851412832737,-0.00022696144878864288,0.04030824705755503,0.040283120801896034,0.00033108385702111307
197,0.0226533692330122,-0.022877583280205727,-0.00022421404719352722,0.040214851059991855,0.040190165834451154,0.00032702667338386045
198,0.022591348737478256,-0.022816872224211693,-0.00022552348673343658,0.040127841188419215,0.040102773436327385,0.00033955392966045586
199,0.0225326269865036,-0.022758008912205696,-0.00022538192570209503,0.04004634029619814,0.0400225927630569,0.00035224391988922325
200,0.022481407970190048,-0.022701935842633247,-0.00022052787244319916,0.03996909484100559,0.0399492817273196,0.0003451901353651538
201,0.022428350523114204,-0.022646907716989517,-0.0002185571938753128,0.039896009192586006,0.03988008272191866,0.00034159217160197774
202,0.022374605759978294,-0.022592131048440933,-0.00021752528846263885,0.039826849031906315,0.039814485355034505,0.0003389781840873261
203,0.0223232451826334,-0.022536935284733772,-0.00021369010210037231,0.03976262430397585,0.039753031210637266,0.00032925214818894255
204,0.022268852218985558,-0.022481875494122505,-0.00021302327513694763,0.039702180312209547,0.03969584024634094,0.0003268602595696854
205,0.022215595468878746,-0.022427154704928398,-0.0002115592360496521,0.039646042314678775,0.03964534371809209,0.0003206894595509579
206,0.022160738706588745,-0.022371061146259308,-0.00021032243967056274,0.039593556776446305,0.039596244857646144,0.00031880570599353004
207,0.02210792899131775,-0.022311780601739883,-0.0002038516104221344,0.03954564961965935,0.039548039762772956,0.0003128522373725806
208,0.02205314114689827,-0.022254642099142075,-0.00020150095224380493,0.039501161455794236,0.0395051662252324,0.00031149740176914355
209,0.0220000222325325,-0.022198066115379333,-0.00019804388284683228,0.03946097968173995,0.03946671009393663,0.00030491988654301496
210,0.021945111453533173,-0.022141799330711365,-0.00019668787717819214,0.03942406612333483,0.03943182859598766,0.00030242796609121985
211,0.021891534328460693,-0.022085504606366158,-0.00019397027790546417,0.03939127045398359,0.03940047125233385,0.0002965532312504017
212,0.021836895495653152,-0.022029336541891098,-0.00019244104623794556,0.039361738758242865,0.03937242858331447,0.0002935649088288549
213,0.02178218401968479,-0.021972928196191788,-0.00019074417650699615,0.03932968545565206,0.03934767504693361,0.0003080536881066911
214,0.021733039990067482,-0.02192116715013981,-0.00018812716007232666,0.039286406983164275,0.03932864470781743,0.000365303843991778
215,0.02170276641845703,-0.021883295848965645,-0.00018052943050861359,0.03925411582123212,0.03931819382797515,0.0003584251003359793
216,0.021665968000888824,-0.021845651790499687,-0.00017968378961086273,0.039224245355564596,0.039300855331574944,0.0003563550844726823
217,0.02162732556462288,-0.021806439384818077,-0.00017911382019519806,0.03919736189187276,0.039280900581378786,0.00035123512948933124
218,0.021588202565908432,-0.02176610380411148,-0.0001779012382030487,0.039173654198010416,0.03926099467607121,0.0003432609121458133
219,0.021551303565502167,-0.021724293008446693,-0.00017298944294452667,0.039154944777013576,0.039241770361110304,0.0003285173169140732
220,0.021520422771573067,-0.021681832149624825,-0.0001614093780517578,0.03914399163663899,0.03922425247281516,0.0003053910391824639
221,0.021480944007635117,-0.021640297025442123,-0.00015935301780700684,0.039131548683025236,0.039210329739544476,0.00030439775898853736
222,0.021443545818328857,-0.021599063649773598,-0.0001555178314447403,0.039122322843208435,0.039200225379930946,0.00029620093943350033
223,0.02140936627984047,-0.021557755768299103,-0.00014838948845863342,0.03911401255075059,0.0391924160635838,0.00031264119359026904
224,0.021381720900535583,-0.021522779017686844,-0.00014105811715126038,0.03910974051767397,0.03919203995478954,0.0003238273967425056
225,0.02133948542177677,-0.021492833271622658,-0.00015334784984588623,0.03909843695137187,0.0391964827854863,0.00035057427969549087
226,0.02130945585668087,-0.02146119810640812,-0.00015174224972724915,0.03909618903999484,0.03919997569572892,0.00033624321614069227
227,0.021274885162711143,-0.02142738550901413,-0.00015250034630298615,0.03909406754833612,0.03920085691060909,0.0003310370326050749
228,0.02123885042965412,-0.0213919784873724,-0.00015312805771827698,0.03909214675178045,0.03920145417600537,0.00032398052969604275
229,0.021177038550376892,-0.021354693919420242,-0.00017765536904335022,0.03906910959190058,0.0392016652472057,0.0003354003373930357
230,0.021125013008713722,-0.021307725459337234,-0.00018271245062351227,0.03905373594701331,0.039192896915483694,0.0003163437272992863
231,0.021067854017019272,-0.0212545208632946,-0.0001866668462753296,0.03903750084203681,0.0391780472553134,0.0003112649810954261
232,0.02101210504770279,-0.02119779959321022,-0.00018569454550743103,0.039023322912524985,0.03916187432511617,0.0003017685147603882
233,0.020949959754943848,-0.021139657124876976,-0.00018969736993312836,0.039006137596674643,0.039146088066893944,0.00030306561745622367
234,0.020868241786956787,-0.0210792887955904,-0.00021104700863361359,0.038977143396387616,0.03913021807158102,0.0003228719304573235
235,0.020798034965991974,-0.021011769771575928,-0.00021373480558395386,0.03895613836454931,0.03910989363709064,0.000310635574454926
236,0.02072904258966446,-0.020942457020282745,-0.00021341443061828613,0.03894156024403841,0.03908483063151779,0.00026794327100663963
237,0.02065308578312397,-0.020862501114606857,-0.00020941533148288727,0.038920854372379646,0.03905252075652314,0.0002578016267590847
238,0.020576877519488335,-0.02078208699822426,-0.00020520947873592377,0.03889903399533892,0.03902388251818262,0.0002540975236571756
239,0.020502969622612,-0.020703038200736046,-0.00020006857812404633,0.03887885750702613,0.038998642942179106,0.00024645911303489083
240,0.020422887057065964,-0.020624853670597076,-0.00020196661353111267,0.03885906878864172,0.038975355665099715,0.000211115286503406
241,0.020326806232333183,-0.02053191140294075,-0.00020510517060756683,0.038826807840989935,0.03894058779435952,0.00021176583464961927
242,0.020233042538166046,-0.02043604850769043,-0.00020300596952438354,0.03879600444886915,0.038905665566348224,0.00020815479691156622
243,0.020139679312705994,-0.020340006798505783,-0.00020032748579978943,0.03876559193084811,0.03887203825066414,0.00020564174733894125
244,0.020047767087817192,-0.02024245634675026,-0.00019468925893306732,0.03873686321096027,0.03883655710604292,0.00019819152836067662
245,0.019955122843384743,-0.020141465589404106,-0.0001863427460193634,0.03870713579685693,0.038796419518657296,0.0001887875994871282
246,0.01985940709710121,-0.020042236894369125,-0.00018282979726791382,0.03867449977292472,0.03876046451607678,0.0001871910958010566
247,0.019767172634601593,-0.01994577795267105,-0.000178605318069458,0.03864509876343058,0.03872778768149683,0.00018201284470085072
248,0.019674068316817284,-0.019850214943289757,-0.00017614662647247314,0.0386151751292968,0.03869662472837392,0.00018018292662789722
249,0.019581831991672516,-0.01975606009364128,-0.00017422810196876526,0.03858673573555491,0.03866727694237479,0.0001781424619289192
250,0.019491441547870636,-0.019662702456116676,-0.00017126090824604034,0.03855996480753274,0.038638631393861284,0.00017478672587147416
251,0.019400132820010185,-0.01956809312105179,-0.0001679603010416031,0.03853307726753447,0.03860808078821893,0.00017164756787564904
252,0.019310668110847473,-0.019473033025860786,-0.0001623649150133133,0.03851101750745432,0.03857626695076927,0.00016470414371222558
253,0.019217895343899727,-0.01937813311815262,-0.00016023777425289154,0.038487676274548174,0.038547561699544736,0.00016347962162161265
254,0.01912783272564411,-0.019284266978502274,-0.00015643425285816193,0.03846539265559367,0.03852123602949116,0.0001598107017605875
255,0.019037550315260887,-0.019189221784472466,-0.00015167146921157837,0.0384425076829125,0.0384943903999998,0.0001560915645950802
256,0.018948128446936607,-0.019097356125712395,-0.00014922767877578735,0.038420433834483944,0.03847029001833518,0.00015499266721706473
257,0.01886015571653843,-0.019009053707122803,-0.00014889799058437347,0.038400144732933836,0.03844988961813224,0.0001545172374141116
258,0.018773255869746208,-0.01892104186117649,-0.0001477859914302826,0.03838099126182266,0.03843001598603997,0.00015316656212262226
259,0.01868799515068531,-0.01883336529135704,-0.00014537014067173004,0.038362967896171295,0.038410402953198,0.00015046619839152901
260,0.01860237494111061,-0.018746497109532356,-0.0001441221684217453,0.038344713760553276,0.038391938419101546,0.0001494896309535376
261,0.018517417833209038,-0.01866050995886326,-0.00014309212565422058,0.03832761729295884,0.03837445837079514,0.0001483737549061165
262,0.018433809280395508,-0.01857488974928856,-0.00014108046889305115,0.03831170465876037,0.03835722019429672,0.00014605634314063297
263,0.01835080422461033,-0.01848994754254818,-0.00013914331793785095,0.03829600541885813,0.03834065419424482,0.00014413684177080836
264,0.018267562612891197,-0.01840590126812458,-0.00013833865523338318,0.03828053051827615,0.03832524231842844,0.00014351083433462264
265,0.018186409026384354,-0.01832224614918232,-0.000135837122797966,0.03826694054778513,0.038309761961175796,0.00014044169391358376
266,0.018104687333106995,-0.018239298835396767,-0.00013461150228977203,0.038252467066931625,0.03829526540191162,0.00013957541058885924
267,0.01802508719265461,-0.018157314509153366,-0.0001322273164987564,0.038239890893501174,0.038281146403679474,0.00013675908589908014
268,0.017943916842341423,-0.01807597279548645,-0.00013205595314502716,0.03822618099666393,0.038268243099053446,0.0001370778486974483
269,0.01786566898226738,-0.017995238304138184,-0.00012956932187080383,0.03821516307796536,0.03825518265350855,0.00013387765222593108
270,0.017786387354135513,-0.017915181815624237,-0.00012879446148872375,0.03820272258406464,0.03824314573947562,0.00013360390756697482
271,0.017709428444504738,-0.017835773527622223,-0.00012634508311748505,0.03819256821124694,0.0382311021815165,0.0001305542977755345
272,0.01763075962662697,-0.01775711588561535,-0.00012635625898838043,0.03818078565886828,0.03822038485883165,0.00013119044370471609
273,0.017554936930537224,-0.017678918316960335,-0.00012398138642311096,0.03817183478637601,0.03820936161712899,0.00012805101892062555
274,0.0174779761582613,-0.017601368948817253,-0.00012339279055595398,0.03816128538292754,0.038199336036558326,0.0001279786952552593
275,0.017402900382876396,-0.017524613067507744,-0.00012171268463134766,0.03815274606457769,0.03818956802968923,0.0001258801162169496
276,0.01732814311981201,-0.017448365688323975,-0.00012022256851196289,0.03814392193280281,0.038180173320988116,0.00012445633382595928
277,0.017253506928682327,-0.017372850328683853,-0.00011934340000152588,0.03813539693861743,0.038171495505416264,0.0001236124604933748
278,0.017195655032992363,-0.01729772984981537,-0.00010207481682300568,0.03810631981187978,0.038162326786695,0.00010358517294695418
279,0.017134204506874084,-0.017232181504368782,-9.797699749469757e-05,0.03806203698285779,0.03815175490965865,0.00011217540759552436
280,0.017071498557925224,-0.017170872539281845,-9.937398135662079e-05,0.03802774885095013,0.038132434076835246,0.00012021471183709632
281,0.017005693167448044,-0.01710774190723896,-0.00010204873979091644,0.03799391997861485,0.038107318577831874,0.00012732052801231065
282,0.016941232606768608,-0.017043625935912132,-0.00010239332914352417,0.037963918915635754,0.038078737986166504,0.00012827925617506138
283,0.01687708869576454,-0.01697886735200882,-0.00010177865624427795,0.03793434297795886,0.03804871146467688,0.00012770563241946734
284,0.016813892871141434,-0.016914213076233864,-0.00010032020509243011,0.03790570737194782,0.0380183035635606,0.00012582081168118975
285,0.016750067472457886,-0.016850007697939873,-9.9940225481987e-05,0.03787619705789539,0.037988718572838115,0.00012565976558795672
286,0.01668790727853775,-0.016786301508545876,-9.83942300081253e-05,0.037848633821333424,0.03795898298498689,0.0001234558157031144
287,0.016625402495265007,-0.016722898930311203,-9.749643504619598e-05,0.03782020641232881,0.03792977908601812,0.0001225416864282414
288,0.016564130783081055,-0.016660120338201523,-9.598955512046814e-05,0.03779307611067174,0.03790070555457157,0.00012053388153644508
289,0.016502708196640015,-0.016597623005509377,-9.491480886936188e-05,0.037765418594712545,0.037872053595621825,0.00011937731518632775
290,0.016442101448774338,-0.016535835340619087,-9.373389184474945e-05,0.037738512496587585,0.037843768236913135,0.00011791334517259842
291,0.016381626948714256,-0.016462190076708794,-8.056312799453735e-05,0.03771158053359863,0.03782016214201947,0.00011572493885675398
292,0.016320226714015007,-0.016396278515458107,-7.605180144309998e-05,0.037688269092859474,0.03779962390824506,0.0001171049409208374
293,0.01625894010066986,-0.016333220526576042,-7.428042590618134e-05,0.03766703068863984,0.03777873017494155,0.00011658673943042948
294,0.016197284683585167,-0.01627057045698166,-7.3285773396492e-05,0.037645746996600546,0.03775762393692322,0.00011650128184973556
295,0.016136812046170235,-0.01620841585099697,-7.160380482673645e-05,0.03762591177064341,0.037735925718659157,0.0001141701085822855
296,0.016075467690825462,-0.016146646812558174,-7.117912173271179e-05,0.03760482502645293,0.03771502969757682,0.00011449809228911189
297,0.016017308458685875,-0.016085324808955193,-6.801635026931763e-05,0.037582973070689044,0.03769420102103919,0.00011470983451697428
298,0.015962475910782814,-0.01602633111178875,-6.385520100593567e-05,0.03756103508636816,0.03767273834233959,0.00011423274993899904
299,0.015905600041151047,-0.01596919819712639,-6.35981559753418e-05,0.03753859195544968,0.03765158723969369,0.0001154813320638786
300,0.015848945826292038,-0.01591251976788044,-6.35739415884018e-05,0.03751704093969381,0.037630370011189254,0.00011571120944323778
301,0.01579296961426735,-0.015855563804507256,-6.259419023990631e-05,0.0374963821445942,0.03760846738033045,0.00011417543455699289
302,0.0157327763736248,-0.01579885557293892,-6.607919931411743e-05,0.03743896759620423,0.03758602450830613,0.00014992747820430764
303,0.015673663467168808,-0.01574729010462761,-7.362663745880127e-05,0.0373874881905157,0.03755422202426827,0.00016736873228910778
304,0.015614168718457222,-0.01568959467113018,-7.542595267295837e-05,0.03733971926828636,0.03751317341832343,0.00017365874119019633
305,0.015554257668554783,-0.015629777684807777,-7.552001625299454e-05,0.03729333913433173,0.03746853482476847,0.0001753531151568343
306,0.015494697727262974,-0.015557860024273396,-6.316229701042175e-05,0.03724816159696873,0.03741471882816972,0.0001667444231116259
307,0.015430310741066933,-0.015486654825508595,-5.6344084441661835e-05,0.03720033201572639,0.03736490075497981,0.00016558928572576938
308,0.015365581959486008,-0.015421387739479542,-5.580577999353409e-05,0.03715522986439174,0.03732059177132797,0.00016650255356607925
309,0.015302886255085468,-0.015349914319813251,-4.70280647277832e-05,0.037113512825944946,0.03727881420151961,0.0001669797827503695
310,0.015231296420097351,-0.01528075523674488,-4.94588166475296e-05,0.03706570885061402,0.03724038648016225,0.0001764297478370576
311,0.015162344090640545,-0.015211782418191433,-4.943832755088806e-05,0.03702415781148903,0.03719736619299419,0.00017524554407514077
312,0.015091837383806705,-0.015140844509005547,-4.9007125198841095e-05,0.03697976117536297,0.03715394193342726,0.00017618724047827885
313,0.015022014267742634,-0.015070797875523567,-4.878360778093338e-05,0.03693988888645896,0.03710586892346798,0.00016769381984246592
314,0.01495299395173788,-0.015000122599303722,-4.7128647565841675e-05,0.036901336255932324,0.03705527611549355,0.00015533112625602444
315,0.014885589480400085,-0.014930655248463154,-4.506576806306839e-05,0.03685959172220912,0.037008575839952255,0.0001502010478530847
316,0.014818034134805202,-0.014863173477351665,-4.513934254646301e-05,0.03681647340822091,0.0369645621479447,0.00014918584079210486
317,0.014752401039004326,-0.014795887283980846,-4.348624497652054e-05,0.03677554645466058,0.03691999923060228,0.00014585755583028127
318,0.014685508795082569,-0.014729122631251812,-4.361383616924286e-05,0.03673226507006393,0.03687674895628281,0.00014566750744896093
319,0.014619757421314716,-0.014662561006844044,-4.280358552932739e-05,0.0366904498959707,0.036833339104299,0.00014425673163594402
320,0.014554313383996487,-0.014596739783883095,-4.2426399886608124e-05,0.036641412913655275,0.03679011565073405,0.000150930929567071
321,0.014487379230558872,-0.014530319720506668,-4.294048994779587e-05,0.03658271438057262,0.0367439295379356,0.00016585266730612764
322,0.014417577534914017,-0.014461868442595005,-4.429090768098831e-05,0.03652677497986781,0.03669159840535868,0.00017045764708657565
323,0.014346553012728691,-0.014390734024345875,-4.4181011617183685e-05,0.03646988471866421,0.03663688555588741,0.0001726678192243922
324,0.014276305213570595,-0.014319688081741333,-4.338286817073822e-05,0.036415569478225274,0.03658067365403419,0.00017122980000644532
325,0.01420651562511921,-0.0142488032579422,-4.228763282299042e-05,0.036361684629094566,0.03652433865964046,0.0001689003407833729
326,0.014136469922959805,-0.014178355224430561,-4.188530147075653e-05,0.03630689775156781,0.03646880912180372,0.0001680786247998596
327,0.014066706411540508,-0.014106293208897114,-3.958679735660553e-05,0.03625245934889354,0.036413499711880945,0.0001665419429013472
328,0.013998577371239662,-0.014031444676220417,-3.286730498075485e-05,0.03620159364719409,0.03635858460625067,0.00016138106343346797
329,0.013931350782513618,-0.013963598757982254,-3.224797546863556e-05,0.03615421448516736,0.03630712006866995,0.00015698803120297046
330,0.013865333050489426,-0.013896405696868896,-3.1072646379470825e-05,0.03610666064041696,0.03625702400825865,0.0001546525771791404
331,0.013799207285046577,-0.01382969319820404,-3.0485913157463074e-05,0.036058547395166465,0.036207515155525526,0.00015338614161087153
332,0.01373277883976698,-0.013763080351054668,-3.030151128768921e-05,0.036009695882269176,0.03615844897261117,0.0001531903467685377
333,0.013667713850736618,-0.013666043058037758,1.6707926988601685e-06,0.03596309996974119,0.03609512274452416,0.00014737497873449907
334,0.013583014719188213,-0.013578713871538639,4.30084764957428e-06,0.035902074770463484,0.03604061117647293,0.00015183185070744723
335,0.013505061157047749,-0.013500724919140339,4.336237907409668e-06,0.03585377811959805,0.03598684510169692,0.00014725146112697327
336,0.013434559106826782,-0.013418545015156269,1.6014091670513153e-05,0.03580015396928103,0.035932971913152145,0.00015235806548660643
337,0.013391189277172089,-0.013344530947506428,4.665832966566086e-05,0.03574509961241578,0.03588212705381741,0.00017525207862977392
338,0.013338522985577583,-0.013291326351463795,4.7196634113788605e-05,0.035689529630235486,0.035836142035679884,0.0001840381908787994
339,0.013287204317748547,-0.013239998370409012,4.720594733953476e-05,0.03564304277040864,0.03578665880725294,0.00018194420882855226
340,0.013236277736723423,-0.013185390271246433,5.0887465476989746e-05,0.035592850840775396,0.035736604608897056,0.000184034871519856
341,0.013183625414967537,-0.013133122585713863,5.0502829253673553e-05,0.035541688493396596,0.0356876992186846,0.0001858561955123687
342,0.013131074607372284,-0.013080726377665997,5.0348229706287384e-05,0.035491843312420085,0.035637901834667175,0.00018595857543109796
343,0.013078805059194565,-0.013027128763496876,5.1676295697689056e-05,0.03544152723783533,0.035587330925802484,0.00018658551028521747
344,0.01302562840282917,-0.012972927652299404,5.270075052976608e-05,0.035389199641919514,0.035536885454035425,0.00018902001274564534
345,0.01297247875481844,-0.012920081615447998,5.239713937044144e-05,0.03533871026112335,0.03548584919440762,0.00018832149590652895
346,0.012919124215841293,-0.01286547165364027,5.36525622010231e-05,0.035286478475695306,0.03543455844528366,0.00019002236944132357
347,0.012865249998867512,-0.012811155989766121,5.409400910139084e-05,0.03523402812793542,0.03538297866657711,0.00019118388244131543
348,0.012811481952667236,-0.012756654061377048,5.4827891290187836e-05,0.03517917426694541,0.035331141011568264,0.00019455242329636488
349,0.012760837562382221,-0.012702533975243568,5.83035871386528e-05,0.0351150485708177,0.03527783640105627,0.00020773951075073315
350,0.01270911656320095,-0.012651351280510426,5.7765282690525055e-05,0.03505472719543091,0.03522113541871021,0.00021147777438045847
351,0.012658138759434223,-0.012598252855241299,5.98859041929245e-05,0.034995927552264584,0.03516170675912737,0.00021228317912352438
352,0.01260629016906023,-0.012545059435069561,6.123073399066925e-05,0.034934804736483124,0.03510252037449368,0.00021479353237639093
353,0.012561522424221039,-0.012492372654378414,6.914976984262466e-05,0.034882254377478286,0.03504285489035574,0.0002134750886074389
354,0.012515864335000515,-0.012443039566278458,7.282476872205734e-05,0.03482431760161874,0.03498684172900157,0.00021685399567449316
355,0.012469147332012653,-0.012397236190736294,7.191114127635956e-05,0.03476750650808925,0.034931615737843695,0.0002180274174008172
356,0.012422872707247734,-0.01235013548284769,7.273722440004349e-05,0.03471123743910668,0.03487506451484104,0.00021847346074270786
357,0.012376496568322182,-0.012302323244512081,7.417332381010056e-05,0.0346537681364044,0.03481814168837639,0.0002199355191228254
358,0.012329170480370522,-0.012254748493432999,7.442198693752289e-05,0.034594737098837924,0.034761503663620213,0.00022227324708058444
359,0.012271983548998833,-0.01220745500177145,6.452854722738266e-05,0.034527044968524,0.03470365345182192,0.00022400426470320077
360,0.012226788327097893,-0.01215584296733141,7.094535976648331e-05,0.034471089266403215,0.034640816177468406,0.0002203178218196235
361,0.012180180288851261,-0.012110625393688679,6.95548951625824e-05,0.03441304833082683,0.03458302929767781,0.0002192756467153351
362,0.012134019285440445,-0.012066364288330078,6.765499711036682e-05,0.0343574798851875,0.03452545672575138,0.0002160924445709132
363,0.012088499031960964,-0.012019012123346329,6.948690861463547e-05,0.03429998502942502,0.034467263552232556,0.00021656909390520605
364,0.012042093090713024,-0.01197144202888012,7.065106183290482e-05,0.03424009832438524,0.034409238677277,0.0002191319906435513
365,0.01199517585337162,-0.011924825608730316,7.035024464130402e-05,0.03418035966328693,0.034351005190288254,0.00022031253977935526
366,0.011948144063353539,-0.01187691930681467,7.122475653886795e-05,0.03412029473165078,0.03429185220675805,0.00022180606970638488
367,0.011900951154530048,-0.011828805319964886,7.214583456516266e-05,0.03405975601589951,0.03423207379869324,0.00022308708847277217
368,0.011853465810418129,-0.011780472472310066,7.299333810806274e-05,0.03399867700519648,0.034171806030046666,0.0002244159685891558
369,0.011806372553110123,-0.011732593178749084,7.377937436103821e-05,0.03393854755586745,0.03411072211168625,0.00022397244875331426
370,0.011757995001971722,-0.011682745069265366,7.524993270635605e-05,0.033874349199431386,0.03405003447768841,0.00022831017473711807
371,0.011710401624441147,-0.011635402217507362,7.499940693378448e-05,0.03381411336706111,0.03398776106080418,0.00022619083494086712
372,0.011661320924758911,-0.011584615334868431,7.670558989048004e-05,0.03374820312761202,0.03392634487426766,0.00023151305279810338
373,0.011612551286816597,-0.01153657678514719,7.597450166940689e-05,0.03368615993438962,0.03386337099522945,0.0002302068981579556
374,0.011563950218260288,-0.011486041359603405,7.790885865688324e-05,0.03362224242447157,0.0337998204432938,0.00023174824948520435
375,0.011512888595461845,-0.011436272412538528,7.661618292331696e-05,0.03355543282098077,0.03373609275092292,0.00023383660009312793
376,0.011450303718447685,-0.011385484598577023,6.481911987066269e-05,0.03347615323025248,0.03367093026290235,0.0002401269162449715
377,0.011391689069569111,-0.011327496729791164,6.419233977794647e-05,0.033407004339576725,0.03359784280897116,0.00023658258302406064
378,0.011333633214235306,-0.011264150030910969,6.9483183324337e-05,0.03333226647418,0.03352370944573084,0.000239952607235552
379,0.011274063028395176,-0.011206100694835186,6.796233355998993e-05,0.033258174948499676,0.03345060824918641,0.00023980397300872746
380,0.011214273050427437,-0.011145823635160923,6.844941526651382e-05,0.033183124130018504,0.033377063004750164,0.00024161508656309703
381,0.01115446537733078,-0.011085307225584984,6.91581517457962e-05,0.033108158947224374,0.033302458498552644,0.0002423752534457978
382,0.011094924993813038,-0.01102447509765625,7.044989615678787e-05,0.0330333393533118,0.03322695462414491,0.00024250406202078415
383,0.01103492733091116,-0.010963845066726208,7.108226418495178e-05,0.032957192376593406,0.033151666213787415,0.00024352880277512325
384,0.010973765514791012,-0.010902522131800652,7.124338299036026e-05,0.03287894695616226,0.033076539451564815,0.00024662638178485206
385,0.01091320812702179,-0.010841992683708668,7.12154433131218e-05,0.03280346281736591,0.03299962569992427,0.00024525856435721145
386,0.010852199979126453,-0.010779050178825855,7.314980030059814e-05,0.03272479475320112,0.03292280946877031,0.00024810803914332804
387,0.010790608823299408,-0.0107180280610919,7.258076220750809e-05,0.03264683004900416,0.03284557437723516,0.0002483823228246026
388,0.010729377157986164,-0.010655646212399006,7.37309455871582e-05,0.03256897538608135,0.03276737511220406,0.0002487892607175878
389,0.010667451657354832,-0.010592889972031116,7.456168532371521e-05,0.03248907850975232,0.03268926342062335,0.00025086158119336693
390,0.010604986920952797,-0.010530472733080387,7.451418787240982e-05,0.03240917189411034,0.03261062156403402,0.00025202887464298375
391,0.010543244890868664,-0.010467806831002235,7.543805986642838e-05,0.03233073088345627,0.03253060702253651,0.00025111705405405905
392,0.01048011053353548,-0.010404447093605995,7.566343992948532e-05,0.03221302426798092,0.032450947479326836,0.0002873638348833678
393,0.010415153577923775,-0.010357317514717579,5.783606320619583e-05,0.03209359501558198,0.03236140076005769,0.00030829378331828264
394,0.010358554311096668,-0.010306558571755886,5.1995739340782166e-05,0.032001733836882665,0.03225765469810109,0.00029265927635673965
395,0.01030462235212326,-0.010240228846669197,6.439350545406342e-05,0.031897331194198304,0.032165856032968565,0.0003120734874974981
396,0.01024589966982603,-0.010190065018832684,5.583465099334717e-05,0.031800067352590944,0.03207790145689446,0.0003171083104077119
397,0.010191475041210651,-0.010132706724107265,5.8768317103385925e-05,0.03171213414100341,0.03198290946556963,0.000311110015101291
398,0.010136326774954796,-0.010072640143334866,6.368663161993027e-05,0.03161601956895554,0.031890472092508476,0.00031735170590860507
399,0.010079777799546719,-0.010019991546869278,5.978625267744064e-05,0.0315241532849087,0.03179757785817253,0.00031409236459593165
400,0.01002496201545,-0.009961429983377457,6.35320320725441e-05,0.03143152887765546,0.031703550911880554,0.00031446974298964165
401,0.009968872182071209,-0.009904776699841022,6.409548223018646e-05,0.03133585788172167,0.03161056869362,0.00031738778203000074
402,0.009913147427141666,-0.009849649854004383,6.349757313728333e-05,0.03124365459070523,0.0315161412248173,0.0003146589603907678
403,0.009857670404016972,-0.009792527183890343,6.514322012662888e-05,0.031148342382112476,0.031422403900087825,0.00031701912401147213
404,0.009801785461604595,-0.009749235585331917,5.2549876272678375e-05,0.031053635327056125,0.03133191166778323,0.00031548027434863895
405,0.009751484729349613,-0.009690621867775917,6.0862861573696136e-05,0.03096035564157339,0.031235178812027715,0.0003163963696990852
406,0.009698832407593727,-0.009636607952415943,6.222445517778397e-05,0.030861775082548185,0.031140722600725545,0.00032069929869339654
407,0.009645822457969189,-0.00958597008138895,5.985237658023834e-05,0.03076763824702031,0.031044874591911967,0.0003179062792421881
408,0.009593592025339603,-0.009531003423035145,6.258860230445862e-05,0.030670684700674314,0.030948873852368674,0.00032012040914704206
409,0.009540545754134655,-0.009479121305048466,6.142444908618927e-05,0.03057422612064976,0.030852850136946334,0.0003198256981634732
410,0.009488998912274837,-0.009428339079022408,6.065983325242996e-05,0.030481235892963712,0.030759728773175968,0.00031964944433093747
411,0.009437542408704758,-0.00937786977738142,5.9672631323337555e-05,0.03038478932584372,0.030673408458616946,0.00032959941252912113
412,0.009387694299221039,-0.009331443347036839,5.625095218420029e-05,0.030297339601851117,0.03058083130175805,0.0003229343111401853
413,0.009339336305856705,-0.009292468428611755,4.686787724494934e-05,0.03020538225463994,0.030484278805992034,0.00031308376067750484
414,0.009293857961893082,-0.009243820793926716,5.0037167966365814e-05,0.03011484028303569,0.030385426022111646,0.0003061423475962583
415,0.009247077628970146,-0.009196852333843708,5.022529512643814e-05,0.030018971957853836,0.030290991892345385,0.00030727563330618096
416,0.009201360866427422,-0.009152970276772976,4.839058965444565e-05,0.029929680006018214,0.030195174957968956,0.00030017444858104666
417,0.009178412146866322,-0.009102893993258476,7.55181536078453e-05,0.029837781978833397,0.030101671646311664,0.0003121895477937007
418,0.009180610999464989,-0.009079002775251865,0.00010160822421312332,0.029745053876863475,0.030016459129975363,0.000333984050302858
419,0.009180582128465176,-0.009084449149668217,9.613297879695892e-05,0.029659835287462535,0.029933878257701853,0.00033346058554449353
420,0.00918037910014391,-0.009074852801859379,0.00010552629828453064,0.029575303950920413,0.029855883346954003,0.00034589269110171697
421,0.009181458503007889,-0.009072205051779747,0.00010925345122814178,0.02946592991831173,0.029779400505695098,0.0003822777426433889
422,0.00917968712747097,-0.009099721908569336,7.996521890163422e-05,0.029367131881748235,0.029687932628567042,0.00037802036804167235
423,0.009170707315206528,-0.009114782325923443,5.592498928308487e-05,0.029254821251064284,0.02958630059122496,0.0003779582415693578
424,0.009163119830191135,-0.009127876721322536,3.524310886859894e-05,0.029142920391419767,0.02948182353629464,0.0003786932686954439
425,0.009158244356513023,-0.009127447381615639,3.0796974897384644e-05,0.029047731978747205,0.029365706973998696,0.0003524025832148804
426,0.00915577169507742,-0.00911445077508688,4.132091999053955e-05,0.028940859384640274,0.029256757059953616,0.0003553696309808069
427,0.00915137305855751,-0.009119910188019276,3.146287053823471e-05,0.028830866571592385,0.02915389083434778,0.0003598495197602935
428,0.009160274639725685,-0.00911941472440958,4.085991531610489e-05,0.028737302288295182,0.02904316180550877,0.0003441792474297549
429,0.009199114516377449,-0.009114581160247326,8.453335613012314e-05,0.02863666168176092,0.02894987914371897,0.00037732873241120955
430,0.009232209995388985,-0.00916624441742897,6.596557796001434e-05,0.02853446036423109,0.028868421571464947,0.00039403010587263555
431,0.00927107222378254,-0.0092091616243124,6.191059947013855e-05,0.028460264200582088,0.028770332758493607,0.0003628292665417063
432,0.00930814165621996,-0.009231256321072578,7.688533514738083e-05,0.028367803974460284,0.028679559180852104,0.0003738788726818334
433,0.009343184530735016,-0.009273922070860863,6.926245987415314e-05,0.0282754282053382,0.028593322838572126,0.00037799142992803224
434,0.009380966424942017,-0.009312058798968792,6.890762597322464e-05,0.028195679164472767,0.028500241909711076,0.0003623645694563346
435,0.009416989050805569,-0.00933858472853899,7.840432226657867e-05,0.028105062344482276,0.028426269451076135,0.0003853100311512129
436,0.009456023573875427,-0.009375857189297676,8.016638457775116e-05,0.028022458030071324,0.02837929773212681,0.00042293833787051453
437,0.009505078196525574,-0.009426283650100231,7.879454642534256e-05,0.027959327467235437,0.028317987557933858,0.00042560106732671214
438,0.009556218050420284,-0.009473281912505627,8.293613791465759e-05,0.02790212916162953,0.02825263199833163,0.0004202727015135887
439,0.009604951366782188,-0.009521588683128357,8.336268365383148e-05,0.0278396333532997,0.028192085863801186,0.0004236956210182542
440,0.009654644876718521,-0.009573454968631268,8.118990808725357e-05,0.02778450433297271,0.028129961989791893,0.00041510588576928423
441,0.009703594259917736,-0.009618978016078472,8.461624383926392e-05,0.027724913015093212,0.028069067188919144,0.0004164163073838365
442,0.009752528741955757,-0.009669192135334015,8.333660662174225e-05,0.027668298970754932,0.028009339227794493,0.00041306236700549876
443,0.009801284410059452,-0.00971634779125452,8.493661880493164e-05,0.027611457425170204,0.027949688356391496,0.0004113768104979959
444,0.00985039584338665,-0.00976579450070858,8.460134267807007e-05,0.02755788695163809,0.027890457500115005,0.00040596406383350454
445,0.009898477233946323,-0.009812367148697376,8.611008524894714e-05,0.027502214218426538,0.02783283618428127,0.00040524357219239206
446,0.009946784935891628,-0.009861541911959648,8.524302393198013e-05,0.027449252807552442,0.027775753152834086,0.00040113158878511235
447,0.00999484769999981,-0.009908730164170265,8.611753582954407e-05,0.027397405808339124,0.027718945654391237,0.0003967746758036112
448,0.010042527690529823,-0.00995566789060831,8.68597999215126e-05,0.0273458658899972,0.027663495120600286,0.00039373770420550144
449,0.010089344345033169,-0.009995830245316029,9.35140997171402e-05,0.027292560352079723,0.02761312914225562,0.00039991666363693246
450,0.010137672536075115,-0.010038609616458416,9.906291961669922e-05,0.02723906754917376,0.02756575319146498,0.0004105457389027919
451,0.010187635198235512,-0.010089308954775333,9.832624346017838e-05,0.027190056539715377,0.027517696303950737,0.0004126058344573021
452,0.010238643735647202,-0.010141046717762947,9.759701788425446e-05,0.027147575938975415,0.027467449231220395,0.00040451163704583907
453,0.010288611054420471,-0.010189460590481758,9.915046393871307e-05,0.02710297143491225,0.02741897483678577,0.0004022531746688906
454,0.010337851010262966,-0.010240019299089909,9.783171117305756e-05,0.027058613267069164,0.027372348801054314,0.0003999388134001561
455,0.0103865135461092,-0.010289725847542286,9.67876985669136e-05,0.02701489796000238,0.027325692308828215,0.00039730027555709007
456,0.010424098931252956,-0.010339629836380482,8.446909487247467e-05,0.02697283011917271,0.027278216470368103,0.0003991603140334421
457,0.010456528514623642,-0.010396698489785194,5.983002483844757e-05,0.026957984018200806,0.02722621246334275,0.0003402304661190838
458,0.01048588939011097,-0.010412758216261864,7.313117384910583e-05,0.02692513413227684,0.027175827078248817,0.0003250490637145411
459,0.010512334294617176,-0.01043708436191082,7.524993270635605e-05,0.026879347446571982,0.027139005960925777,0.00033782478148031804
460,0.010539873503148556,-0.010470237582921982,6.963592022657394e-05,0.026841934158745112,0.027099958651414215,0.00033328980064981285
461,0.010568789206445217,-0.0104975625872612,7.122661918401718e-05,0.026809570002794356,0.027057137678049133,0.0003228523381203621
462,0.010596169158816338,-0.010524039156734943,7.21300020813942e-05,0.02677247249345081,0.027018551819040667,0.00032308826199119596
463,0.010623493231832981,-0.010553871281445026,6.962195038795471e-05,0.026739859830227926,0.026980415232253266,0.0003155133670698981
464,0.010650841519236565,-0.01058044284582138,7.039867341518402e-05,0.026707879392175,0.026942186326799816,0.00030955814133669667
465,0.010677637532353401,-0.010607525706291199,7.011182606220245e-05,0.02667634417672388,0.02690591074117834,0.00030470360543425473
466,0.01070381235331297,-0.0106347082182765,6.91041350364685e-05,0.026644445890211806,0.026870995842398663,0.0003014703346581669
467,0.010729923844337463,-0.010662070475518703,6.785336881875992e-05,0.026614485877957582,0.0268362261458932,0.00029592376806090624
468,0.0107560520991683,-0.01068905834108591,6.699375808238983e-05,0.026587287873640324,0.02680164268687875,0.00028756888399003236
469,0.010781587101519108,-0.010714114643633366,6.747245788574219e-05,0.026560338834938767,0.02676849251393474,0.0002810957180360117
470,0.010805821046233177,-0.010739888995885849,6.593205034732819e-05,0.02652750698661216,0.026737549743646085,0.00028273748759961707
471,0.01083140354603529,-0.010770811699330807,6.059184670448303e-05,0.026501690706967396,0.02670666197634509,0.00027398847149454856
472,0.01085741724818945,-0.010796858929097652,6.0558319091796875e-05,0.026478432311899305,0.02667433248895643,0.00026405190951910777
473,0.010884493589401245,-0.010821986943483353,6.250664591789246e-05,0.026462442324550726,0.026644751755243352,0.00025231174884596534
474,0.010909056290984154,-0.010847783647477627,6.127264350652695e-05,0.026445218286216734,0.026620810423692527,0.0002446491677144401
475,0.010932632721960545,-0.01086824294179678,6.438978016376495e-05,0.026429385722416612,0.026606181071908108,0.0002499482851291884
476,0.010956037789583206,-0.010891425423324108,6.461236625909805e-05,0.02641806785367609,0.0265998841948474,0.00025857967353268643
477,0.010980457067489624,-0.01092164870351553,5.880836397409439e-05,0.026416497060283248,0.026591615366711882,0.00024783397732982355
478,0.011005035601556301,-0.01094612292945385,5.8912672102451324e-05,0.026417680895538326,0.026580687414496904,0.00023396448707593495
479,0.011027527041733265,-0.010968332178890705,5.9194862842559814e-05,0.026412711136466996,0.02657311345859372,0.00023171275782220909
480,0.011049915105104446,-0.010998149402439594,5.176570266485214e-05,0.0264113482916616,0.026564938066960333,0.0002179713412743139
481,0.011072934605181217,-0.011022080667316914,5.085393786430359e-05,0.026412055459153275,0.02655260370566568,0.00020064721440336174
482,0.011094375513494015,-0.011041433550417423,5.294196307659149e-05,0.026405608823779916,0.02654291584481718,0.00019922093573300197
483,0.01111507136374712,-0.011065884493291378,4.918687045574188e-05,0.026400863806607836,0.026535195224632737,0.00019386684076098642
484,0.011135902255773544,-0.011088424362242222,4.747789353132248e-05,0.02639908081312456,0.026525601143956686,0.00018386190952730016
485,0.011156287975609303,-0.011109549552202225,4.673842340707779e-05,0.026398426386864727,0.02651628090723174,0.00017371740141753738
486,0.011175455525517464,-0.011130181141197681,4.527438431978226e-05,0.026396747869245858,0.026508442361041495,0.00016602809681166492
487,0.011193517595529556,-0.011149668134748936,4.3849460780620575e-05,0.026393321831817196,0.026501567566952763,0.00016118363235256085
488,0.011211751028895378,-0.011170615442097187,4.113558679819107e-05,0.026393533410535193,0.026494070323624924,0.0001509840852776259
489,0.01122930459678173,-0.011189108714461327,4.019588232040405e-05,0.02639453889334164,0.026486365449228753,0.00014036890582009106
490,0.011245361529290676,-0.01120661199092865,3.8749538362026215e-05,0.026392455406504534,0.026480448453468353,0.000135533702554899
491,0.011261073872447014,-0.011225121095776558,3.595277667045593e-05,0.026392681377099023,0.026474448481870864,0.00012651836617226704
492,0.011276169680058956,-0.011241504922509193,3.4664757549762726e-05,0.026392603745649248,0.026468153200028623,0.00011885363009333048
493,0.011291266418993473,-0.0112591702491045,3.2096169888973236e-05,0.02639751429154681,0.026461581542037826,0.00010397353484456638
494,0.011303856037557125,-0.011271744966506958,3.2111071050167084e-05,0.026394066904546695,0.02645710255698678,0.00010338052008592261
495,0.011316616088151932,-0.011288958601653576,2.7657486498355865e-05,0.026395752763465254,0.0264526826864359,9.336493618569595e-05
496,0.011329421773552895,-0.011302649974822998,2.6771798729896545e-05,0.026400123784003342,0.026446243489133065,8.051148227350473e-05
497,0.01134032104164362,-0.011314519681036472,2.5801360607147217e-05,0.026399901152837434,0.026442132750867757,7.617818757820067e-05
498,0.011350679211318493,-0.011328631080687046,2.204813063144684e-05,0.026402156268770426,0.026438318951101755,6.67852863292238e-05
499,0.011360330507159233,-0.01134063582867384,1.9694678485393524e-05,0.026403040884618693,0.02643300783837091,5.7998092165373704e-05
500,0.01136836875230074,-0.011350449174642563,1.7919577658176422e-05,0.026397528285181323,0.026428289888900183,5.824611744239229e-05
501,0.01137650478631258,-0.011362365446984768,1.4139339327812195e-05,0.026394093678120734,0.026422567232930436,5.411832736830596e-05
502,0.011385488323867321,-0.011373800225555897,1.1688098311424255e-05,0.026397506011847625,0.026414195884707583,4.040762533346689e-05
503,0.011393193155527115,-0.01138187013566494,1.1323019862174988e-05,0.026400518039949517,0.026406996506316754,3.1325924587337054e-05
504,0.011399218812584877,-0.011389951221644878,9.267590939998627e-06,0.02640272573974828,0.026402327892751425,2.4975529213994723e-05
505,0.011404529213905334,-0.011397398076951504,7.131136953830719e-06,0.026406420278835913,0.026398050292089397,2.0999583775171026e-05
506,0.011409361846745014,-0.011403598822653294,5.763024091720581e-06,0.026412651253219,0.026394030674762852,2.3370394783590216e-05
507,0.01141255721449852,-0.01140772458165884,4.832632839679718e-06,0.02641639734699404,0.026391976081688782,2.7922445825498404e-05
508,0.0114150894805789,-0.011413302272558212,1.7872080206871033e-06,0.026422420555660072,0.026390673136600706,3.543905028137823e-05
509,0.011416720226407051,-0.011416256427764893,4.637986421585083e-07,0.026428138436907344,0.026389520028334734,4.29859400064042e-05
510,0.011417325586080551,-0.011418649926781654,-1.3243407011032104e-06,0.026433365909075423,0.026389474804231556,4.94873186976666e-05
511,0.01141759380698204,-0.011421668343245983,-4.0745362639427185e-06,0.026441839467108093,0.026389353242574586,6.029793665290829e-05
512,0.011416896246373653,-0.01142182108014822,-4.92483377456665e-06,0.026450299242600523,0.026389699374740828,6.981458741125278e-05
513,0.011413494125008583,-0.011420706287026405,-7.212162017822266e-06,0.026448636221785705,0.026392373684106463,6.624032029315748e-05
514,0.011411293409764767,-0.01142472680658102,-1.3433396816253662e-05,0.026453931716029302,0.026391806582434375,7.658649122612491e-05
515,0.011408563703298569,-0.011421618051826954,-1.3054348528385162e-05,0.02645699999302209,0.02638902139461334,8.283160598166519e-05
516,0.011404963210225105,-0.01142104808241129,-1.608487218618393e-05,0.026460530856773575,0.02638785164672217,8.992014164865115e-05
517,0.011400326155126095,-0.011418870650231838,-1.8544495105743408e-05,0.026462906078292853,0.026386482791572505,9.567708417977505e-05
518,0.011395973153412342,-0.011417393572628498,-2.1420419216156006e-05,0.026470424072776454,0.026383966657025158,0.00010884381998665773
519,0.011389609426259995,-0.011410855688154697,-2.124626189470291e-05,0.026471372023323215,0.026382880446215038,0.00011090526122942795
520,0.011383363045752048,-0.011409088969230652,-2.5725923478603363e-05,0.026477791818200484,0.026381981781462994,0.00012206770819453686
521,0.011376197449862957,-0.011402369476854801,-2.6172026991844177e-05,0.026482578174984332,0.02638030963345229,0.00012961619413498252
522,0.011367704719305038,-0.01139600295573473,-2.8298236429691315e-05,0.026484870524152264,0.026380449106994813,0.00013327416973896956
523,0.01135899405926466,-0.011389967985451221,-3.0973926186561584e-05,0.026489229599735393,0.02638001245556913,0.00014042860341393132
524,0.01134993601590395,-0.011382713913917542,-3.2777898013591766e-05,0.02649455205834104,0.026378993896253717,0.0001485848658365647
525,0.011339887976646423,-0.011374547146260738,-3.465916961431503e-05,0.026499428785762925,0.026378639577430977,0.00015562924150785523
526,0.011328961700201035,-0.011365466751158237,-3.650505095720291e-05,0.026503570543408562,0.026378827494301916,0.0001612242417081278
527,0.011317852884531021,-0.011356321163475513,-3.846827894449234e-05,0.026509887452375907,0.026378716528814208,0.00016966254028359123
528,0.01130601018667221,-0.011345885694026947,-3.987550735473633e-05,0.02651635831254776,0.026378943368169133,0.00017747804443743267
529,0.011292542330920696,-0.011334000155329704,-4.1457824409008026e-05,0.026518206003061904,0.026380825800160896,0.00017822339603145893
530,0.01127958670258522,-0.011324488557875156,-4.4901855289936066e-05,0.026525794907554346,0.026381559699418564,0.00018813741030048364
531,0.011265537701547146,-0.011310313828289509,-4.4776126742362976e-05,0.026530050716030353,0.026382416750252526,0.0001916447416644487
532,0.011250942945480347,-0.011298236437141895,-4.7293491661548615e-05,0.02653523542271362,0.02638439397372048,0.00019669622032273765
533,0.011235915124416351,-0.011290432885289192,-5.451776087284088e-05,0.026540706718642712,0.02638440207192906,0.00020840998508983168
534,0.011221526190638542,-0.01127623300999403,-5.4706819355487823e-05,0.026547317377297302,0.026380874083509344,0.00022007865038164545
535,0.011205943301320076,-0.011260497383773327,-5.4554082453250885e-05,0.026550705131465412,0.026379686881268963,0.00022470743942118104
536,0.011188474483788013,-0.01123728882521391,-4.881434142589569e-05,0.026548349195654956,0.026391227578155575,0.0002039638386637699
537,0.011172994039952755,-0.01122842077165842,-5.542673170566559e-05,0.026560799964217636,0.026406525943496052,0.0002045460979096586
538,0.01116090640425682,-0.01121660228818655,-5.569588392972946e-05,0.026590785649536864,0.026417002856859183,0.00022535364550020884
539,0.011144803836941719,-0.01119996327906847,-5.5159442126750946e-05,0.026613359526835436,0.026434164665983743,0.00023070984086676028
540,0.011127720586955547,-0.011186706833541393,-5.898624658584595e-05,0.026637519922585,0.02645391884274185,0.0002380234008980122
541,0.011110211722552776,-0.011168573051691055,-5.836132913827896e-05,0.02666099597461087,0.026473457702289246,0.0002417974214934032
542,0.0110919876024127,-0.011150864884257317,-5.8877281844615936e-05,0.02668155108152792,0.02649532658237385,0.00024024619683056102
543,0.0110741276293993,-0.011139077134430408,-6.494950503110886e-05,0.02670730256616846,0.026518636153713304,0.0002468272536196929
544,0.011056599207222462,-0.011122793890535831,-6.619468331336975e-05,0.026735965928169594,0.02654013271014615,0.00025524657871246016
545,0.011038211174309254,-0.011104345321655273,-6.613414734601974e-05,0.026763080213085613,0.02656368170092185,0.00025874705740405057
546,0.011018725112080574,-0.011086096055805683,-6.73709437251091e-05,0.026787654996682616,0.026589426957073715,0.00025803045793658874
547,0.0109994076192379,-0.011068550869822502,-6.914325058460236e-05,0.026813871479775448,0.026614696342824345,0.0002599843499506328
548,0.01098072063177824,-0.011051114648580551,-7.039401680231094e-05,0.026844379766721115,0.026638871563526817,0.0002673231328363236
549,0.01096106506884098,-0.011031536385416985,-7.047131657600403e-05,0.02687397782232159,0.026664718940423972,0.00027112621461855866
550,0.010940399020910263,-0.011011498048901558,-7.109902799129486e-05,0.026900622791582163,0.02669277943764241,0.0002697223891857737
551,0.010919935069978237,-0.010993150062859058,-7.321499288082123e-05,0.02692913109391812,0.02672052290941382,0.0002716723361397718
552,0.010899737477302551,-0.010973811149597168,-7.40736722946167e-05,0.02696041146618041,0.02674738169918952,0.00027669170467524207
553,0.010879130102694035,-0.010953175835311413,-7.404573261737823e-05,0.026991944119200792,0.026775296981354054,0.00028022697071971155
554,0.010857428424060345,-0.01093195378780365,-7.45253637433052e-05,0.027019924149970818,0.026805501482874965,0.0002778622529519327
555,0.010836541652679443,-0.010913425125181675,-7.68834725022316e-05,0.027053633579722267,0.02683442236117176,0.0002842879518767771
556,0.010814971290528774,-0.010890417732298374,-7.544644176959991e-05,0.02708482821795997,0.026864191645334313,0.0002845123227433836
557,0.010792947374284267,-0.010870023630559444,-7.7076256275177e-05,0.027115448805908802,0.026895794533347298,0.00028426202993401525
558,0.010770687833428383,-0.010848375037312508,-7.768720388412476e-05,0.027145991957640375,0.02692700420783548,0.0002837085082384003
559,0.010749286971986294,-0.010828210040926933,-7.89230689406395e-05,0.027180573946203348,0.026957343764965565,0.00028872456564468194
560,0.010727268643677235,-0.010806072503328323,-7.880385965108871e-05,0.027215176731531454,0.02698854909356951,0.00029193270393784737
561,0.01070413924753666,-0.010783132165670395,-7.899291813373566e-05,0.027245689125838357,0.027022148340308295,0.0002885280941085707
562,0.010681695304811,-0.010760252363979816,-7.855705916881561e-05,0.027280130510298532,0.027055463145604555,0.00028915373510361475
563,0.010659534484148026,-0.010730676352977753,-7.114186882972717e-05,0.0273127193047781,0.02709255798695192,0.0002791580959318761
564,0.010638240724802017,-0.010699255391955376,-6.101466715335846e-05,0.027344878391328233,0.027140544610586202,0.0002554581264492812
565,0.010617845691740513,-0.010685615241527557,-6.776954978704453e-05,0.027383045653834877,0.02718828313371868,0.00025000373906973694
566,0.010599629953503609,-0.010669411160051823,-6.978120654821396e-05,0.02743326869143932,0.027229083254545032,0.0002609223084196197
567,0.010580089874565601,-0.010646991431713104,-6.69015571475029e-05,0.02747841042728326,0.02727237393440097,0.000260672475928687
568,0.010559639893472195,-0.010627861134707928,-6.822124123573303e-05,0.027520851450585426,0.027318424317041276,0.00025764016707484176
569,0.010539774782955647,-0.010609024204313755,-6.924942135810852e-05,0.027565795105400005,0.027363039972393487,0.00025849051155412534
570,0.010520238429307938,-0.010589322075247765,-6.908364593982697e-05,0.027612207961214167,0.02740717881670652,0.00026057428556194834
571,0.010500081814825535,-0.010569033212959766,-6.895139813423157e-05,0.027657122437820595,0.027452560097881135,0.00025981243816401484
572,0.010486644692718983,-0.010549131780862808,-6.248708814382553e-05,0.027693073959238135,0.027498350004956092,0.00024593440554222915
573,0.01047612726688385,-0.010543422773480415,-6.729550659656525e-05,0.027735222373168507,0.02754372021381645,0.00024654516171220144
574,0.010461864061653614,-0.010533447377383709,-7.158331573009491e-05,0.0277772872242622,0.027586526813756267,0.00025117638692177097
575,0.010444081388413906,-0.010523298755288124,-7.921736687421799e-05,0.027826633539539448,0.0276281209878473,0.00026513779120359307
576,0.01042633131146431,-0.01050557941198349,-7.92481005191803e-05,0.027891557926417957,0.027669179821515545,0.00028956367357677124
577,0.01041777990758419,-0.01048053614795208,-6.27562403678894e-05,0.02794601189208258,0.02771912919735134,0.00028336654013864297
578,0.01040629018098116,-0.010476354509592056,-7.006432861089706e-05,0.02799048280063803,0.027786118021723212,0.00026539280850241615
579,0.010400411672890186,-0.010477612726390362,-7.720105350017548e-05,0.02804696670470347,0.0278571388820839,0.00025265529137164644
580,0.010400967672467232,-0.0104679549112916,-6.698723882436752e-05,0.028109218040315673,0.02793214294988113,0.00023278375430810152
581,0.010404047556221485,-0.010466622188687325,-6.257463246583939e-05,0.02817390981781615,0.02802359026142556,0.00020407807289203503
582,0.010431438684463501,-0.010479064658284187,-4.762597382068634e-05,0.028254627293735603,0.02810534289741763,0.0001952663739636568
583,0.010492775589227676,-0.010507929138839245,-1.5153549611568451e-05,0.028345435337024615,0.02818973862447436,0.00018779484901637814
584,0.010539651848375797,-0.010568270459771156,-2.861861139535904e-05,0.02841459211256033,0.028287983737586807,0.00017322903658824484
585,0.01059890165925026,-0.010629932396113873,-3.103073686361313e-05,0.028518192342798544,0.028370699387854095,0.00018872517297051965
586,0.010654447600245476,-0.010675341822206974,-2.089422196149826e-05,0.028602740145874328,0.02845990611692615,0.00018072387305894853
587,0.010706469416618347,-0.010735728777945042,-2.925936132669449e-05,0.028686786310663025,0.028550993413065242,0.00017977740996118536
588,0.010763849131762981,-0.010790502652525902,-2.665352076292038e-05,0.028782885765161983,0.02863626025602608,0.0001866276926381946
589,0.010817124508321285,-0.010840987786650658,-2.3863278329372406e-05,0.028865560940349623,0.028726534946811627,0.00017917457848471135
590,0.010869831778109074,-0.010896459221839905,-2.6627443730831146e-05,0.028949220404847528,0.028813919852535477,0.0001781836870046512
591,0.01092525850981474,-0.010948523879051208,-2.326536923646927e-05,0.02904110687664722,0.02890675163273829,0.00017568254240956825
592,0.01097870897501707,-0.010999254882335663,-2.054590731859207e-05,0.02912832854290113,0.02901498649696007,0.00015602299528101138
593,0.011034850962460041,-0.011061196215450764,-2.6345252990722656e-05,0.029226540595812096,0.029117275824080302,0.00015727843095755123
594,0.011094598099589348,-0.0111173614859581,-2.2763386368751526e-05,0.029330912816952746,0.029215632838291716,0.00016047481532697257
595,0.011151285842061043,-0.011174235492944717,-2.294965088367462e-05,0.029428087285070147,0.02931686587069939,0.0001580353655906833
596,0.011207991279661655,-0.011231862008571625,-2.387072890996933e-05,0.029525024131726665,0.02941726923414986,0.0001548072067937209
597,0.01126621849834919,-0.011290300637483597,-2.4082139134407043e-05,0.029627190701725092,0.02951534227031649,0.00015892489740305482
598,0.011323941871523857,-0.011346680112183094,-2.2738240659236908e-05,0.029728429257088695,0.02961410971213893,0.0001602653644997748
599,0.011379960924386978,-0.011402794159948826,-2.2833235561847687e-05,0.029825750100242226,0.02971389512731604,0.00015770300245021462
600,0.011435829102993011,-0.011458798311650753,-2.2969208657741547e-05,0.02992106745073644,0.029813002065942486,0.00015464957961414114
601,0.011492977850139141,-0.011516700498759747,-2.372264862060547e-05,0.03002200577405891,0.029910114444353358,0.00015875409219014115
602,0.011549053713679314,-0.011570819653570652,-2.176593989133835e-05,0.030118600482166975,0.030007766958819855,0.0001561776581016737
603,0.011604535393416882,-0.011627756990492344,-2.322159707546234e-05,0.030214908748077696,0.0301056725810675,0.0001562942373713505
604,0.011660452000796795,-0.011682916432619095,-2.2464431822299957e-05,0.030311677491432806,0.030202369343952824,0.00015526956548313423
605,0.011715627275407314,-0.01173821184784174,-2.2584572434425354e-05,0.03040598943909433,0.030298842003481374,0.00015403257607157287
606,0.011769232340157032,-0.011793836019933224,-2.460367977619171e-05,0.030488474410061618,0.030394165038669926,0.00014672493392416198
607,0.011825702153146267,-0.011852988041937351,-2.728588879108429e-05,0.030578520743694177,0.030485727343040614,0.0001473098957507018
608,0.01188298873603344,-0.011908230371773243,-2.5241635739803314e-05,0.030668561596990385,0.0305751665067299,0.00014645389872428244
609,0.011939520947635174,-0.0119656166061759,-2.6095658540725708e-05,0.030758216881508264,0.030665170374296547,0.00014765635926087455
610,0.011995733715593815,-0.012021184898912907,-2.5451183319091797e-05,0.030847000258210164,0.03075455068296598,0.00014559747592001243
611,0.012051481753587723,-0.012076988816261292,-2.5507062673568726e-05,0.030934274761020394,0.03084356894956289,0.00014466050093042378
612,0.012107391841709614,-0.012132911011576653,-2.5519169867038727e-05,0.031022303795682587,0.030931752281864067,0.00014452770697143222
613,0.01216345839202404,-0.012188934721052647,-2.5476329028606415e-05,0.03111182313903214,0.031019302363499413,0.00014613411607922226
614,0.01221850048750639,-0.01224313210695982,-2.4631619453430176e-05,0.031198044860853823,0.031107251569298743,0.00014375763472620687
615,0.012271817773580551,-0.012298657558858395,-2.6839785277843475e-05,0.03127713609975576,0.03119454631783668,0.0001455559374002524
616,0.012323572300374508,-0.012357432395219803,-3.386009484529495e-05,0.031345351920125525,0.03128015474133481,0.0001579799475309617
617,0.012381481006741524,-0.012420283630490303,-3.88026237487793e-05,0.03143465990697169,0.03136256816075404,0.00015768105922064977
618,0.012439574114978313,-0.012472732923924923,-3.31588089466095e-05,0.03152018141545682,0.031445859858656125,0.0001574907665131508
619,0.012494386173784733,-0.012529714033007622,-3.5327859222888947e-05,0.03159982140201786,0.031532539368619245,0.00015563260851833924
620,0.012551756575703621,-0.012587935663759708,-3.6179088056087494e-05,0.0316881879069088,0.03161587885311356,0.0001569426890320619
621,0.01260798703879118,-0.012641524896025658,-3.3537857234478e-05,0.03177247006503402,0.03169888126813825,0.00015616031918553656
622,0.012663240544497967,-0.012698085978627205,-3.484543412923813e-05,0.03185634976239513,0.03178324453495127,0.00015767019840699746
623,0.012718631885945797,-0.012752844020724297,-3.42121347784996e-05,0.031941392078858086,0.03186641967376378,0.00015630787048842313
624,0.012773106805980206,-0.012806608341634274,-3.350153565406799e-05,0.032023078308044066,0.031949859904742806,0.00015545218683908673
625,0.01282749604433775,-0.012861584313213825,-3.4088268876075745e-05,0.03210658578726805,0.03203252411810099,0.0001554904018643047
626,0.01288202591240406,-0.01291541289538145,-3.338698297739029e-05,0.03219127879557894,0.03211430280204127,0.00015671974763800157
627,0.01293429359793663,-0.012968132272362709,-3.3838674426078796e-05,0.03226988208525303,0.0321968623895355,0.0001548352991004258
628,0.012983775697648525,-0.013021748512983322,-3.7972815334796906e-05,0.032342640482053854,0.032277811062696844,0.00015215646038015435
629,0.013036716729402542,-0.013074441812932491,-3.772508352994919e-05,0.03242343855605836,0.0323545195485334,0.00015321007943860126
630,0.01308879442512989,-0.013125288300216198,-3.6493875086307526e-05,0.03250296642217921,0.03243109787927828,0.00015535378156373542
631,0.013139043003320694,-0.013175349682569504,-3.6306679248809814e-05,0.03257778774094262,0.03250909977637468,0.0001523647253786887
632,0.013189955614507198,-0.01322706788778305,-3.71122732758522e-05,0.032656304786114775,0.03258562256721516,0.00015332260469585066
633,0.013239994645118713,-0.01327526941895485,-3.5274773836135864e-05,0.03273040227648401,0.032661885481399665,0.0001503535365890514
634,0.013290289789438248,-0.013327089138329029,-3.67993488907814e-05,0.03280890823481081,0.03273743387659396,0.0001534526681100156
635,0.013340413570404053,-0.013375518843531609,-3.510527312755585e-05,0.032885877134494916,0.032812767907935844,0.00015297827109839263
636,0.013389631174504757,-0.013425640761852264,-3.600958734750748e-05,0.032962972098019905,0.032888721830912106,0.0001545231176871557
637,0.013438076712191105,-0.01347285695374012,-3.4780241549015045e-05,0.033036897206375336,0.03296433752103318,0.00015093999409731233
638,0.013486441224813461,-0.013525623828172684,-3.918260335922241e-05,0.03311236838292958,0.03304212152238145,0.00015507545188782942
639,0.013536613434553146,-0.01357539463788271,-3.878120332956314e-05,0.03319084614893359,0.03311855314463244,0.0001546408415643759
640,0.013586100190877914,-0.013624878600239754,-3.8778409361839294e-05,0.03326904913381472,0.03319473689354684,0.00015604531351416236
641,0.013634946197271347,-0.013673259876668453,-3.831367939710617e-05,0.033345454842655296,0.03327131722479515,0.00015540941905876362
642,0.013683153316378593,-0.013725456781685352,-4.230346530675888e-05,0.033421399990017246,0.03334941874153432,0.00015136479583918605
643,0.013733481988310814,-0.01377677172422409,-4.328973591327667e-05,0.0335005364910069,0.0334254026619046,0.0001511995860341809
644,0.013782953843474388,-0.013823973946273327,-4.102010279893875e-05,0.033575563002408326,0.03350044798677885,0.00014989696511531075
645,0.013831378892064095,-0.01387355849146843,-4.217959940433502e-05,0.03364986513363502,0.03357590936097311,0.00014991285080568
646,0.013879873789846897,-0.013927184976637363,-4.731118679046631e-05,0.03372346265873185,0.033650037637117984,0.00015356738835207404
647,0.013930496759712696,-0.013977008871734142,-4.651211202144623e-05,0.03380171479508297,0.03372194308324024,0.00015647715770782466
648,0.013979747891426086,-0.014026778750121593,-4.703085869550705e-05,0.033877602506126606,0.03379556843014311,0.00015970415734205547
649,0.01402757503092289,-0.01407437864691019,-4.680361598730087e-05,0.03394931884262415,0.033869913475889864,0.00015554919197009048
650,0.014074686914682388,-0.014122547581791878,-4.786066710948944e-05,0.03402169557299194,0.033942428984694094,0.00015559480950100133
651,0.014112414792180061,-0.014168932102620602,-5.6517310440540314e-05,0.0340777453911492,0.034013915896884114,0.00015031635378139543
652,0.01415640115737915,-0.014211107045412064,-5.470588803291321e-05,0.0341467611339986,0.034077418663861894,0.000149970426729159
653,0.014198976568877697,-0.014252541586756706,-5.356501787900925e-05,0.034212607333011104,0.03414134437648445,0.00015354800043906498
654,0.014240061864256859,-0.01429458986967802,-5.452800542116165e-05,0.034276823115154835,0.03420665752045803,0.00015187284430548796
655,0.01428175624459982,-0.014336115680634975,-5.435943603515625e-05,0.034342577526444165,0.03427082088522939,0.00015254423719559195
656,0.014322550036013126,-0.014376233331859112,-5.368329584598541e-05,0.03440582917757214,0.034334919021290496,0.0001511494151180745
657,0.014363200403749943,-0.014416959136724472,-5.3758732974529266e-05,0.034469863475220505,0.03439851817119236,0.00015114448487192123
658,0.01440402865409851,-0.014457632787525654,-5.36041334271431e-05,0.03453610460857061,0.03446130554442261,0.00015340162213896112
659,0.014443574473261833,-0.0144968805834651,-5.3306110203266144e-05,0.034598631852790315,0.03452495642653542,0.00015223774919933175
660,0.014483393169939518,-0.014537266455590725,-5.387328565120697e-05,0.03466368124378295,0.034588024729912535,0.00015370360353493418
661,0.014522328041493893,-0.014575432986021042,-5.31049445271492e-05,0.034725764223309266,0.03465097364490005,0.00015193485330855934
662,0.014561216346919537,-0.014614405110478401,-5.3188763558864594e-05,0.034789491436116544,0.034713155382046904,0.0001527208097847842
663,0.014599103480577469,-0.014651442877948284,-5.233939737081528e-05,0.03484998063652918,0.03477523637672006,0.00015029551811694225
664,0.014637496322393417,-0.014690066687762737,-5.2570365369319916e-05,0.034913467028796656,0.034836532031948024,0.00015226307767705508
665,0.014675052836537361,-0.014727179892361164,-5.212705582380295e-05,0.034975032717070205,0.034897897056204684,0.000151719760086106
666,0.014712574891746044,-0.014764943160116673,-5.236826837062836e-05,0.03503770664502607,0.03495907087880304,0.00015294826627434329
667,0.014749488793313503,-0.014801579527556896,-5.2090734243392944e-05,0.035098898076920446,0.03502022364163066,0.0001523732579703438
668,0.014786599203944206,-0.014839119277894497,-5.252007395029068e-05,0.03516262124495896,0.035080869945981065,0.00015506323848860754
669,0.014822063967585564,-0.01487360056489706,-5.1536597311496735e-05,0.035221349452982484,0.03514170072061666,0.00015142590094486294
670,0.014857918955385685,-0.014909717254340649,-5.1798298954963684e-05,0.035281978450931215,0.03520183455947816,0.00015221195685052646
671,0.014893647283315659,-0.014944915659725666,-5.126837641000748e-05,0.03534317669586799,0.035261256564257104,0.0001528489819630041
672,0.014927945099771023,-0.014978601597249508,-5.065649747848511e-05,0.03539975507076872,0.0353211083528762,0.0001491309805894439
673,0.014963551424443722,-0.015014727599918842,-5.1176175475120544e-05,0.035462254624900026,0.03537953327429969,0.00015299617805785372
674,0.014997662976384163,-0.0150478295981884,-5.0166621804237366e-05,0.03552060654104419,0.035438220309619003,0.00015130771919129408
675,0.015030973590910435,-0.015081211924552917,-5.023833364248276e-05,0.035577243758071864,0.035496906231715475,0.00014900670858705554
676,0.015065315179526806,-0.015115412883460522,-5.009770393371582e-05,0.03563778334899984,0.035554210039327926,0.00015175295602666097
677,0.015098126605153084,-0.015147428959608078,-4.93023544549942e-05,0.03569412740707105,0.035611973545486314,0.0001493646610168899
678,0.015131347812712193,-0.015181254595518112,-4.990678280591965e-05,0.03575321052647925,0.03566921667676984,0.00015137456102257705
679,0.015163787640631199,-0.015212914906442165,-4.912726581096649e-05,0.035809862275316726,0.03572629769283625,0.0001498391736301032
680,0.015195835381746292,-0.015244858339428902,-4.902295768260956e-05,0.03586650905230818,0.03578288989789251,0.0001492652395857656
681,0.015227743424475193,-0.015276356600224972,-4.861317574977875e-05,0.03592271464759301,0.03583909141406636,0.00014897200035331946
682,0.01525917463004589,-0.01530754566192627,-4.837103188037872e-05,0.03597895588551081,0.03589472358082773,0.0001485757911647125
683,0.015290020033717155,-0.01533775869756937,-4.773866385221481e-05,0.036032710591290776,0.03595030521434636,0.0001464255100191632
684,0.01532141212373972,-0.015369385480880737,-4.7973357141017914e-05,0.03609047090477267,0.036004736801378744,0.0001491593454681059
685,0.01535530760884285,-0.015398711897432804,-4.3404288589954376e-05,0.03612939690287152,0.03605982948985449,0.0001293169770904812
686,0.01539224199950695,-0.01543438620865345,-4.2144209146499634e-05,0.03617978611961431,0.036105165426923096,0.00013213060889572325
687,0.015431907959282398,-0.01546045858412981,-2.855062484741211e-05,0.036226939981392134,0.036123912886278614,0.00014522316888857626
688,0.015479524619877338,-0.015489657409489155,-1.0132789611816406e-05,0.03625414046947392,0.03615592205942055,0.00012400140121904564
689,0.015516946092247963,-0.015531773678958416,-1.4827586710453033e-05,0.03627817424760121,0.03619245237368785,0.0001171524697185535
690,0.015562515705823898,-0.015572450123727322,-9.93441790342331e-06,0.03631542586803208,0.03622256970416437,0.00011941624412845913
691,0.015601588413119316,-0.015612691640853882,-1.1103227734565735e-05,0.03634235845463066,0.03625608539392098,0.00011573685144183784
692,0.015644676983356476,-0.01565537229180336,-1.0695308446884155e-05,0.0363779373176818,0.03628784395390038,0.0001179148380297619
693,0.015685034915804863,-0.015695760026574135,-1.072511076927185e-05,0.036405028838835146,0.03632028513860501,0.00011356242844127726
694,0.015725407749414444,-0.01573711447417736,-1.1706724762916565e-05,0.03640821015214619,0.03635181104196345,9.140122382296582e-05
695,0.015775972977280617,-0.015785910189151764,-9.937211871147156e-06,0.03643296991975812,0.036374276490263584,9.140998481605397e-05
696,0.015824034810066223,-0.01583210751414299,-8.072704076766968e-06,0.03645389862621307,0.03639662888339793,9.207023217565186e-05
697,0.015871882438659668,-0.015880664810538292,-8.782371878623962e-06,0.03647573499207538,0.03642040572736604,9.013233008240029e-05
698,0.01592068001627922,-0.015928391367197037,-7.711350917816162e-06,0.03649762277571651,0.03644300227394809,8.893058991053723e-05
699,0.015978101640939713,-0.015976501628756523,1.600012183189392e-06,0.03649959961239568,0.036465793984049165,8.503461381447834e-05
700,0.016041306778788567,-0.016041932627558708,-6.258487701416016e-07,0.03651765747528682,0.03648933128678724,8.551458629377662e-05
701,0.016106918454170227,-0.01610495336353779,1.9650906324386597e-06,0.0365392683181928,0.03650986171316677,8.355199223316704e-05
702,0.016171259805560112,-0.016171349212527275,-8.940696716308594e-08,0.03656165434040295,0.03653342594319725,8.656344980054285e-05
703,0.01623687893152237,-0.016236819326877594,5.960464477539063e-08,0.03658421670209947,0.03655786474479014,8.376611361199534e-05
704,0.0163020770996809,-0.01630200259387493,7.450580596923828e-08,0.036607305174414864,0.03658145265742987,8.359458465060447e-05
705,0.016367638483643532,-0.016367409378290176,2.2910535335540771e-07,0.03663266840786372,0.036604311289199915,8.446054657901458e-05
706,0.016432257369160652,-0.016432154923677444,1.0244548320770264e-07,0.036655991766645454,0.036628147576549246,8.468682988023545e-05
707,0.016496257856488228,-0.016496270895004272,-1.30385160446167e-08,0.036678811648257044,0.036652250525650625,8.271350414320382e-05
708,0.01656038872897625,-0.016560176387429237,2.123415470123291e-07,0.03670275607885068,0.03667540091751033,8.305629236905847e-05
709,0.016624370589852333,-0.01662282459437847,1.5459954738616943e-06,0.03672696278012442,0.03669411085278975,8.068324353180395e-05
710,0.01668539084494114,-0.016670066863298416,1.5323981642723083e-05,0.036747602197521545,0.036712381235205344,7.918484167322006e-05
711,0.01673877239227295,-0.01672503724694252,1.3735145330429077e-05,0.03676568727496679,0.036738070065639686,8.186738181782147e-05
712,0.01679728738963604,-0.01678091287612915,1.6374513506889343e-05,0.03679057960294863,0.036761477483467614,8.030068437768142e-05
713,0.016853125765919685,-0.01683724671602249,1.587904989719391e-05,0.036813221012937984,0.03678602743045592,8.147396935045957e-05
714,0.01690983586013317,-0.016893435269594193,1.6400590538978577e-05,0.036837368155970676,0.03681015304533155,8.019180542201232e-05
715,0.016966024413704872,-0.016949685290455818,1.6339123249053955e-05,0.036861509359193155,0.0368341371590958,8.08695728647129e-05
716,0.017022235319018364,-0.017006460577249527,1.5774741768836975e-05,0.03688593630116209,0.03685837263593435,8.064728355098379e-05
717,0.017078785225749016,-0.017063988372683525,1.4796853065490723e-05,0.03691130852236404,0.03688247081256345,8.077858605966985e-05
718,0.017133869230747223,-0.017119314521551132,1.4554709196090698e-05,0.03693404860285961,0.03690682551747966,7.81854495192345e-05
719,0.01719074510037899,-0.0171759482473135,1.4796853065490723e-05,0.03696048971337826,0.036929613285658344,8.124801744705493e-05
720,0.01724517159163952,-0.017230726778507233,1.4444813132286072e-05,0.036982258224636175,0.03695440474400809,7.870701768028707e-05
721,0.017301242798566818,-0.017286576330661774,1.4666467905044556e-05,0.037007029086003465,0.03697779523106205,7.983327706729506e-05
722,0.01735568791627884,-0.017341168597340584,1.451931893825531e-05,0.0370301789312704,0.03700182779687602,7.824757173574142e-05
723,0.017410552129149437,-0.017395954579114914,1.459755003452301e-05,0.037053971636682295,0.03702526529295908,7.886744129679411e-05
724,0.017464565113186836,-0.017449967563152313,1.459755003452301e-05,0.03707666758571946,0.03704904514807781,7.770231157647421e-05
725,0.017518876120448112,-0.01750429905951023,1.457706093788147e-05,0.037101099616726134,0.037072174933853765,7.804708105331347e-05
726,0.017572907730937004,-0.017558276653289795,1.4631077647209167e-05,0.037124942570342,0.03709548475819814,7.85727954094933e-05
727,0.01762658916413784,-0.017612580209970474,1.4008954167366028e-05,0.03714868962665674,0.03711884546088056,7.801883418745926e-05
728,0.017679963260889053,-0.017666077241301537,1.3886019587516785e-05,0.03717170100046326,0.037141921678567356,7.742658817857765e-05
729,0.01773306354880333,-0.01771925762295723,1.3805925846099854e-05,0.037194811463869895,0.037164792676269015,7.721792004038821e-05
730,0.017785558477044106,-0.01777179166674614,1.3766810297966003e-05,0.037217257396725684,0.037187691155407515,7.646634327303718e-05
731,0.01783796213567257,-0.0178240779787302,1.3884156942367554e-05,0.03723950038020162,0.03721035035071247,7.642806949521253e-05
732,0.017890458926558495,-0.017876528203487396,1.3930723071098328e-05,0.037262541275381526,0.03723284673432525,7.662079520069005e-05
733,0.017943114042282104,-0.01792910508811474,1.4008954167366028e-05,0.03728568632245924,0.03725541554702135,7.737313878864067e-05
734,0.017995130270719528,-0.017981354147195816,1.3776123523712158e-05,0.03730847738607103,0.037278413082272026,7.634784375747005e-05
735,0.018046777695417404,-0.018021920695900917,2.485699951648712e-05,0.037331591397055386,0.037294850316599515,7.625878264726017e-05
736,0.018091969192028046,-0.018060727044939995,3.124214708805084e-05,0.037350289262968156,0.03731285782833568,8.243074213828105e-05
737,0.018134916201233864,-0.018103638663887978,3.127753734588623e-05,0.03736832355497096,0.03733529597013851,8.122224793541202e-05
738,0.01817971281707287,-0.01814691349864006,3.279931843280792e-05,0.037390691163000436,0.03735574993573949,8.126265646274707e-05
739,0.018222657963633537,-0.018190579488873482,3.207847476005554e-05,0.0374101485895257,0.03737759995519754,8.181881502381376e-05
740,0.018266770988702774,-0.018231326714158058,3.544427454471588e-05,0.03743154145293369,0.03739961697242562,8.221967148284955e-05
741,0.018309369683265686,-0.018273023888468742,3.6345794796943665e-05,0.037452515834006855,0.037423561100055174,8.428407898617986e-05
742,0.018352657556533813,-0.01831538788974285,3.726966679096222e-05,0.03747533607579037,0.037447313095765294,8.396122648418962e-05
743,0.01839626580476761,-0.018340760841965675,5.550496280193329e-05,0.03749951277443944,0.03745313851296484,9.712474899509671e-05
744,0.018426965922117233,-0.01837286725640297,5.4098665714263916e-05,0.03751070114254065,0.037470189622078084,0.0001030565232789228
745,0.018462015315890312,-0.01840556040406227,5.645491182804108e-05,0.037526711836256166,0.03748750387141775,9.879858183613201e-05
746,0.01849539950489998,-0.01843939907848835,5.600042641162872e-05,0.03754348324324519,0.037503765808321675,0.00010061649301286214
747,0.018529169261455536,-0.01847262494266033,5.654431879520416e-05,0.03755982877945453,0.03752026439853305,0.00010049398047207744
748,0.01856197416782379,-0.018506186082959175,5.5788084864616394e-05,0.0375746563641486,0.037537550970267355,9.962006353460311e-05
749,0.01859509013593197,-0.018539363518357277,5.572661757469177e-05,0.03759019613215846,0.03755408800595506,9.849443678692441e-05
750,0.01862906664609909,-0.018572380766272545,5.6685879826545715e-05,0.03760805760229856,0.037569033323273805,0.00010004266288483095
751,0.018662104383111,-0.018605656921863556,5.644746124744415e-05,0.037623829902929486,0.037585419865279746,0.00010071952936886989
752,0.018694011494517326,-0.01863894611597061,5.506537854671478e-05,0.0376375800594286,0.037603156949880215,9.766920163462419e-05
753,0.018727494403719902,-0.018671395257115364,5.6099146604537964e-05,0.03765376364426831,0.03761820635925638,9.833400339180337e-05
754,0.018759533762931824,-0.018704762682318687,5.477108061313629e-05,0.037668970453832974,0.03763530309031559,9.672956306133577e-05
755,0.018793420866131783,-0.018739646300673485,5.377456545829773e-05,0.03768647688999477,0.03765532506047304,9.229065684313784e-05
756,0.0188259556889534,-0.018773412331938744,5.254335701465607e-05,0.03770041074125164,0.03767341567088099,8.937237586584878e-05
757,0.018858177587389946,-0.01880614086985588,5.2036717534065247e-05,0.03771176689315553,0.037688747258655925,8.594718832229243e-05
758,0.01889077201485634,-0.018838198855519295,5.257315933704376e-05,0.03772550679008706,0.03770121911349512,8.6729005383199e-05
759,0.01892327331006527,-0.018870146945118904,5.3126364946365356e-05,0.03773878424403251,0.037713801197834934,8.827108833942194e-05
760,0.018955688923597336,-0.018902530893683434,5.315802991390228e-05,0.037751369565127514,0.0377272679969455,8.840095326347764e-05
761,0.018987353891134262,-0.018934935331344604,5.241855978965759e-05,0.037762400801968805,0.03774131739131784,8.735734194637119e-05
762,0.01902010478079319,-0.018966980278491974,5.3124502301216125e-05,0.037776018572920345,0.03775351693867704,8.739688091287077e-05
763,0.019053127616643906,-0.018999133259058,5.399435758590698e-05,0.03779029216440917,0.03776533500043551,8.947085535870923e-05
764,0.01908443495631218,-0.019031714648008347,5.272030830383301e-05,0.03780077779462925,0.037779769809904225,8.838420090378773e-05
765,0.019116699695587158,-0.019063817337155342,5.28823584318161e-05,0.03781282848400437,0.0377926999755337,8.720255039617912e-05
766,0.019149452447891235,-0.01909572444856167,5.3727999329566956e-05,0.037826341364201065,0.03780418196938802,8.887615830507651e-05
767,0.019181976094841957,-0.019128011539578438,5.396455526351929e-05,0.03783925074442967,0.03781666310153455,8.970259212192204e-05
768,0.019213281571865082,-0.019160473719239235,5.280785262584686e-05,0.03784971917046325,0.037830622949000116,8.819186624266412e-05
769,0.019246479496359825,-0.019192326813936234,5.4152682423591614e-05,0.03786294887036265,0.03784206695019067,8.915967184348895e-05
770,0.019278692081570625,-0.019224727526307106,5.396455526351929e-05,0.03787556070680853,0.037854370923820956,8.98910356181868e-05
771,0.01931118592619896,-0.01925705000758171,5.4135918617248535e-05,0.037887780358510384,0.03786703435147093,8.979704894149643e-05
772,0.0193429384380579,-0.019289398565888405,5.353987216949463e-05,0.037898589370100856,0.03788012738866764,8.943023385110859e-05
773,0.0193756353110075,-0.019321460276842117,5.4175034165382385e-05,0.03791124159267554,0.03789187742589083,8.950463357708879e-05
774,0.019407644867897034,-0.01935363933444023,5.400553345680237e-05,0.037923090182647945,0.037904002792537396,9.001821402886661e-05
775,0.019440142437815666,-0.019385553896427155,5.458854138851166e-05,0.03793529003502926,0.037915154996869926,9.115421604437773e-05
776,0.019472863525152206,-0.019417548552155495,5.531497299671173e-05,0.037947216994842985,0.03792571504480027,9.34685765228211e-05
777,0.01950445957481861,-0.019450098276138306,5.436129868030548e-05,0.037956819997123685,0.037938441022338,9.24286640880031e-05
778,0.019537270069122314,-0.019482290372252464,5.497969686985016e-05,0.037968960198096646,0.03794933305148519,9.199589061703771e-05
779,0.01956871896982193,-0.019514376297593117,5.434267222881317e-05,0.03797857478670594,0.03796101328835467,9.261780196172681e-05
780,0.01960182748734951,-0.019546324387192726,5.550310015678406e-05,0.03799080458410018,0.03797131866554591,9.292478350915707e-05
781,0.019634081050753593,-0.01957867480814457,5.540624260902405e-05,0.038001755473084826,0.037982482443756946,9.408092296482906e-05
782,0.019666887819767,-0.019611136987805367,5.5750831961631775e-05,0.03801316435564917,0.03799378419673339,9.39684701604006e-05
783,0.01969890296459198,-0.019643383100628853,5.5519863963127136e-05,0.038023078338879544,0.03800541255417607,9.38575352872437e-05
784,0.01973108761012554,-0.01967049576342106,6.059184670448303e-05,0.038033512771028136,0.0380130199066593,9.208505728163892e-05
785,0.019760802388191223,-0.019699422642588615,6.137974560260773e-05,0.03804371417871848,0.038020662563236905,9.621588959737255e-05
786,0.01978931576013565,-0.019728993996977806,6.0321763157844543e-05,0.038049817657883254,0.03803183391534536,9.544135264183931e-05
787,0.019820228219032288,-0.0197583194822073,6.190873682498932e-05,0.0380601027627589,0.03804046214246722,9.492136736005113e-05
788,0.019851570948958397,-0.019787853583693504,6.371736526489258e-05,0.03807184533073862,0.038048798182089956,9.616806434966448e-05
789,0.019881604239344597,-0.01981809362769127,6.351061165332794e-05,0.03807529399088004,0.03805988040943239,9.998881539513607e-05
790,0.01991768553853035,-0.019849592819809914,6.80927187204361e-05,0.03808129390569433,0.038068659788950285,0.00010239795849410195
791,0.01995236799120903,-0.01987784542143345,7.452256977558136e-05,0.0380866871029333,0.03808112526986144,0.00010212221257050248
792,0.01998487114906311,-0.019908789545297623,7.608160376548767e-05,0.03809294541918534,0.038089134367864486,0.00010869550430504215
793,0.020020514726638794,-0.0199403278529644,8.01868736743927e-05,0.03810354116396258,0.03809654823629429,0.00011196475872993607
794,0.020053697749972343,-0.019974255934357643,7.944181561470032e-05,0.03811026570961039,0.038107517675878236,0.00011458412896855515
795,0.020089471712708473,-0.020008249208331108,8.122250437736511e-05,0.03812059457215952,0.03811700298193393,0.00011492507385816016
796,0.020123833790421486,-0.020042890682816505,8.094310760498047e-05,0.03812933667564006,0.03812689550468676,0.00011651997173451339
797,0.020159510895609856,-0.020077263936400414,8.224695920944214e-05,0.03813873876896819,0.0381363852605348,0.00011773625537423693
798,0.02019547112286091,-0.020112302154302597,8.316896855831146e-05,0.0381489554520401,0.03814566872571021,0.00011913058609401302
799,0.020230090245604515,-0.020147835835814476,8.225440979003906e-05,0.038156043190330745,0.038156848373211656,0.00012032138122146987
800,0.020267311483621597,-0.020183008164167404,8.430331945419312e-05,0.03816733526736037,0.03816533186046745,0.00012065801940974078
801,0.02030385285615921,-0.020218603312969208,8.524954319000244e-05,0.03817725618933216,0.03817436729448113,0.0001231698671036912
802,0.02034204639494419,-0.020255208015441895,8.683837950229645e-05,0.03817404502400503,0.03818633476553184,0.00013660774828426155
803,0.020390253514051437,-0.020292215049266815,9.803846478462219e-05,0.03817112675514658,0.038191902596575254,0.0001634594958964961
804,0.020441891625523567,-0.02033798024058342,0.0001039113849401474,0.03817206091630497,0.03820236259083894,0.00017990513812088342
805,0.020497100427746773,-0.020388297736644745,0.00010880269110202789,0.03817817709296624,0.0382126123984992,0.00018930273117636357
806,0.02055368386209011,-0.020441479980945587,0.00011220388114452362,0.03818698413853425,0.038222512395160224,0.00019595941617992123
807,0.020611628890037537,-0.02049729973077774,0.00011432915925979614,0.03819709676932784,0.03823293670712518,0.00020045550718522025
808,0.020669719204306602,-0.020556267350912094,0.00011345185339450836,0.038206249358986255,0.03824473343206714,0.00020307334715536114
809,0.020731136202812195,-0.020614704117178917,0.00011643208563327789,0.03821944436427809,0.038254199290195925,0.00020373237610783263
810,0.020790010690689087,-0.02067437767982483,0.00011563301086425781,0.03822837984620996,0.03826643374833096,0.0002071076250741249
811,0.020851612091064453,-0.020744197070598602,0.00010741502046585083,0.03823951029119793,0.03826763868674759,0.0001994551757579698
812,0.020914297550916672,-0.02081632986664772,9.796768426895142e-05,0.038246586705325276,0.03826436385693679,0.0001869286543132747
813,0.02097715251147747,-0.0208822600543499,9.48924571275711e-05,0.038249091462634166,0.03826336757913577,0.00017797685623180103
814,0.021044641733169556,-0.020945625379681587,9.901635348796844e-05,0.03824444572770515,0.03826185005024635,0.00019415340773074955
815,0.021115796640515327,-0.02101479470729828,0.00010100193321704865,0.03824185177774959,0.03826313502481333,0.00020111768486771013
816,0.021188683807849884,-0.021091608330607414,9.707547724246979e-05,0.03824100600147321,0.03826683343200548,0.00020998487007003008
817,0.021267447620630264,-0.021167805418372154,9.964220225811005e-05,0.038246610248976486,0.03826842970939474,0.00020736795193804016
818,0.021343106403946877,-0.021244661882519722,9.844452142715454e-05,0.03824843694863533,0.03827201528987014,0.0002099397093221426
819,0.02142140083014965,-0.021321050822734833,0.00010035000741481781,0.038253034606923725,0.03827395598133403,0.00020988958936958487
820,0.021497951820492744,-0.02139805071055889,9.990110993385315e-05,0.038254604683128975,0.03827755566275485,0.00021271870025315085
821,0.021576762199401855,-0.021474825218319893,0.00010193698108196259,0.03825915970394952,0.03827993780992324,0.00021451641962237669
822,0.02165469527244568,-0.02155151404440403,0.00010318122804164886,0.038262127390589463,0.0382852460844854,0.00022318501673693593
823,0.021734775975346565,-0.02163046784698963,0.0001043081283569336,0.03826622423755776,0.038291520426981494,0.00022621679221666508
824,0.021817617118358612,-0.021710148081183434,0.00010746903717517853,0.038274611333176854,0.03829528014673748,0.00022908610035218073
825,0.021898776292800903,-0.02179141528904438,0.00010736100375652313,0.038279917141717815,0.03830233101221436,0.00023251291776611312
826,0.021980639547109604,-0.02187325432896614,0.00010738521814346313,0.03828511796041451,0.03830974196046667,0.00023330670129579798
827,0.022065429016947746,-0.021954664960503578,0.00011076405644416809,0.03829481075991878,0.03831354208079162,0.0002354701633929612
828,0.02214757166802883,-0.02203753963112831,0.00011003203690052032,0.03831266079553878,0.038321360883930525,0.0002213628547777123
829,0.022224711254239082,-0.022116441279649734,0.00010826997458934784,0.038326037259711364,0.03833063762152653,0.00021579203972765142
830,0.022301319986581802,-0.02219300903379917,0.00010831095278263092,0.03833800242993829,0.038339645901857004,0.00021387761168704288
831,0.022376803681254387,-0.02226789854466915,0.0001089051365852356,0.038348238827014984,0.03834429234508658,0.00021055897622719144
832,0.022443221881985664,-0.022341737523674965,0.00010148435831069946,0.03835478787648217,0.03835032445030251,0.00020701064236620145
833,0.022507037967443466,-0.022410687059164047,9.635090827941895e-05,0.03836382552333665,0.03835377418596522,0.00019591179037379224
834,0.02256898768246174,-0.022474611178040504,9.437650442123413e-05,0.03836941683995877,0.038356610799780894,0.00019089071677439668
835,0.022629475221037865,-0.02253652550280094,9.294971823692322e-05,0.03837172769264814,0.03835953469518231,0.00018976377216476683
836,0.022691387683153152,-0.02259739302098751,9.399466216564178e-05,0.03837733274126658,0.03835606490358981,0.00019364625957232767
837,0.02275046706199646,-0.02265847660601139,9.199045598506927e-05,0.03837399831513504,0.03835742517019177,0.000195482435325535
838,0.022812820971012115,-0.02271965891122818,9.316205978393555e-05,0.038352362315440626,0.03835625141282857,0.00020005961754950892
839,0.022881867364048958,-0.02278347872197628,9.838864207267761e-05,0.038341924196183284,0.03834666525837448,0.00020483163756449013
840,0.02295171283185482,-0.022848019376397133,0.00010369345545768738,0.038333547473986714,0.038335067741808594,0.00021475103746653853
841,0.023020850494503975,-0.022915277630090714,0.00010557286441326141,0.03832258444849293,0.03832656948976572,0.00022288105830929923
842,0.02309320867061615,-0.022984718903899193,0.00010848976671695709,0.03831610611958555,0.0383168179042346,0.00022539294568163477
843,0.023163752630352974,-0.02305564656853676,0.00010810606181621552,0.03830704268941298,0.038309683377652656,0.00022849911823321457
844,0.023236259818077087,-0.023126596584916115,0.0001096632331609726,0.0382996905855056,0.038301100905104704,0.0002294635283429127
845,0.023308051750063896,-0.023198122158646584,0.00010992959141731262,0.03829127638587694,0.038293287253857944,0.0002318114517111931
846,0.023382611572742462,-0.023269521072506905,0.00011309050023555756,0.03828584867799093,0.03828300036269385,0.0002342302430993471
847,0.023454079404473305,-0.023342570289969444,0.00011150911450386047,0.038275637877353344,0.03827693157784878,0.0002373474155535264
848,0.023529252037405968,-0.023415187373757362,0.00011406466364860535,0.03827071492598443,0.038267316678483036,0.00023636328222493706
849,0.023602889850735664,-0.02348807267844677,0.00011481717228889465,0.03826207662998386,0.03825918541425766,0.00024163475738778016
850,0.02367713861167431,-0.023562101647257805,0.0001150369644165039,0.03825425006957744,0.03825175782648271,0.00024202623439286135
851,0.023752912878990173,-0.02363581210374832,0.0001171007752418518,0.03824842372111427,0.03824246206437354,0.0002436787704502771
852,0.023827645927667618,-0.023710211738944054,0.00011743418872356415,0.03824005655127791,0.0382348536094341,0.0002471695663960446
853,0.02390478365123272,-0.023785147815942764,0.00011963583528995514,0.03823733723271447,0.038226742383973646,0.0002501484060404463
854,0.02398189902305603,-0.023860879242420197,0.00012101978063583374,0.03823443877664403,0.038221072052966834,0.00025662224443087113
855,0.024059204384684563,-0.023938186466693878,0.00012101791799068451,0.03822455599378178,0.03821752506976897,0.00025302156249552333
856,0.02413834072649479,-0.024014940485358238,0.0001234002411365509,0.03821718747511884,0.03820971987998913,0.000255879072688115
857,0.024218153208494186,-0.0240922924131155,0.000125860795378685,0.03821155566975393,0.038201002326194625,0.0002595260902554569
858,0.024297060444951057,-0.024170713499188423,0.00012634694576263428,0.038203089789232224,0.03819441173565446,0.0002642262942090728
859,0.024383069947361946,-0.024249820038676262,0.0001332499086856842,0.038229402110351,0.03818546338585088,0.00023864016211277243
860,0.02445513755083084,-0.024324744939804077,0.00013039261102676392,0.038242855842132384,0.03819140544875337,0.00023285514423237403
861,0.024524938315153122,-0.024397611618041992,0.00012732669711112976,0.038251899521562986,0.03820080467690591,0.0002240700131789026
862,0.0245949886739254,-0.024467535316944122,0.00012745335698127747,0.038259137324986286,0.03820719761301498,0.00022395438140667984
863,0.024665530771017075,-0.024536937475204468,0.0001285932958126068,0.03826620226036629,0.03821274179769971,0.0002260403866003838
864,0.02473514899611473,-0.024606909602880478,0.00012823939323425293,0.03827176789776287,0.038219827003618215,0.000227348821424876
865,0.024806346744298935,-0.024676674976944923,0.00012967176735401154,0.0382797049712702,0.038225330323598226,0.00022737972605358563
866,0.024876298382878304,-0.024746522307395935,0.00012977607548236847,0.03828466476769617,0.03823195293943044,0.00023086709859320155
867,0.024947842583060265,-0.024816764518618584,0.0001310780644416809,0.038291886305274636,0.038237731559200426,0.0002310958617691118
868,0.02501911297440529,-0.024887097999453545,0.00013201497495174408,0.038298250459752714,0.038243576121788435,0.00023404965467866364
869,0.025092095136642456,-0.024957820773124695,0.00013427436351776123,0.038307566340898325,0.03824838214017095,0.00023525728957062857
870,0.02515905350446701,-0.025029148906469345,0.0001299045979976654,0.03830487801052831,0.03825595181694581,0.0002492512014000369
871,0.025229496881365776,-0.025101207196712494,0.00012828968465328217,0.03830728993431048,0.03825993198074398,0.0002487551937925969
872,0.025297073647379875,-0.025172041729092598,0.00012503191828727722,0.038301887184342936,0.03826151767752465,0.0002702966688346488
873,0.025368571281433105,-0.02524479851126671,0.0001237727701663971,0.038302443138449375,0.038261550360382826,0.0002744372449232736
874,0.025440702214837074,-0.02531733177602291,0.0001233704388141632,0.03830321093611689,0.038261750825709664,0.00027470326906509464
875,0.02551354095339775,-0.025389432907104492,0.00012410804629325867,0.038305209442499044,0.03826109233467319,0.00027472379436689116
876,0.025586890056729317,-0.0254612248390913,0.00012566521763801575,0.03830813441552588,0.038259983934788196,0.0002757228411326326
877,0.025659004226326942,-0.025533335283398628,0.0001256689429283142,0.038308068994578254,0.03826099902926263,0.0002785280459042481
878,0.025732511654496193,-0.02560565434396267,0.00012685731053352356,0.038308576560508366,0.03826075858948382,0.0002817283842487943
879,0.025810057297348976,-0.02567850798368454,0.00013154931366443634,0.0382600444153196,0.03826067306513749,0.00035912317232176415
880,0.025908350944519043,-0.025767777115106583,0.00014057382941246033,0.038243480219623295,0.0382485182042696,0.000373819139452282
881,0.026009485125541687,-0.025860557332634926,0.00014892779290676117,0.0382283278323553,0.03823312136861098,0.000393544057254207
882,0.026112698018550873,-0.025958724319934845,0.00015397369861602783,0.03821749807131415,0.03821932082352706,0.0004062661027053308
883,0.026217197999358177,-0.02605985663831234,0.0001573413610458374,0.038207996363914955,0.0382072392126248,0.0004148465389264964
884,0.02632981166243553,-0.026163585484027863,0.00016622617840766907,0.03822068890688108,0.03819579450253956,0.00040048450405286574
885,0.026442773640155792,-0.026293031871318817,0.0001497417688369751,0.03821520053586395,0.03819878131747818,0.0004299572047497501
886,0.026559948921203613,-0.026418859139084816,0.0001410897821187973,0.03820498307269106,0.038198542383432545,0.00041497661400319985
887,0.02667882852256298,-0.026538623496890068,0.0001402050256729126,0.03819552382942854,0.038188250766941996,0.0004150120249467743
888,0.026798926293849945,-0.02665642276406288,0.0001425035297870636,0.03818804349972294,0.038174828202386206,0.0004173195061105538
889,0.026920471340417862,-0.026774223893880844,0.00014624744653701782,0.03823318360262451,0.038162037019195336,0.0003332711177003337
890,0.02702154964208603,-0.02687179110944271,0.00014975853264331818,0.038274397938282516,0.03816324103398373,0.00028283421176886794
891,0.027231374755501747,-0.026957999914884567,0.00027337484061717987,0.03834627427395105,0.0381771010162485,0.00038987874306767913
892,0.02761572226881981,-0.02712155319750309,0.0004941690713167191,0.03850637211709309,0.038255828170204134,0.0007007399139105957
893,0.02806621417403221,-0.02743641287088394,0.0006298013031482697,0.03875008739140206,0.038447339979373295,0.000968787430072475
894,0.02858462743461132,-0.027846483513712883,0.0007381439208984375,0.03907152078120882,0.0387109765693094,0.0011411123513259663
895,0.0291291493922472,-0.028309397399425507,0.0008197519928216934,0.039430385990418,0.039014731762012166,0.0012969040623851983
896,0.02969350665807724,-0.028812188655138016,0.0008813180029392242,0.03982018795402622,0.03935780888212301,0.0013980383680421574
897,0.03025740012526512,-0.0293685644865036,0.0008888356387615204,0.04022021363053734,0.03975772313144042,0.0014632710809523157
898,0.03082667849957943,-0.02995598316192627,0.0008706953376531601,0.04063053538036762,0.040161812546584214,0.0014933847468351137
899,0.03138536959886551,-0.030541351065039635,0.0008440185338258743,0.04103383143102115,0.0405147172915002,0.0014869664800621005
900,0.031913261860609055,-0.031098121777176857,0.0008151400834321976,0.04140928523025904,0.0408452911384493,0.0014332949900906
901,0.032396215945482254,-0.031604696065187454,0.0007915198802947998,0.041744227111392335,0.04117192408862342,0.0013632794019857875
902,0.03287024050951004,-0.03206914663314819,0.0008010938763618469,0.042047457964607966,0.041475230858268625,0.0013104334162615193
903,0.0333511121571064,-0.0325106605887413,0.000840451568365097,0.04225079320061713,0.041750424588204514,0.0012617317515713476
904,0.03378940746188164,-0.03293129801750183,0.0008581094443798065,0.042413237485492604,0.04199704820037151,0.001504139195304277
905,0.03427139297127724,-0.033349934965372086,0.0009214580059051514,0.042612997288678275,0.042221162295339947,0.0016998753498990778
906,0.03475898504257202,-0.03376588225364685,0.000993102788925171,0.04282674618241845,0.04244571988231438,0.001770017299499524
907,0.03520944342017174,-0.034186143428087234,0.0010232999920845032,0.043026082613883854,0.042637453106383554,0.0019357730478377743
908,0.03565758466720581,-0.03459755703806877,0.0010600276291370392,0.043121455406295445,0.04281814784663765,0.0021311816173436356
909,0.03609757497906685,-0.03500765189528465,0.001089923083782196,0.043215056320791666,0.04292130867871615,0.0023282542538874897
910,0.03652683272957802,-0.03540370240807533,0.0011231303215026855,0.04325661655667572,0.04298437592417663,0.0025331719411930053
911,0.036921095103025436,-0.03578444942831993,0.0011366456747055054,0.043050789669761544,0.04299703103658454,0.0027763382625667883
912,0.03727935999631882,-0.03612394258379936,0.001155417412519455,0.04280982836363646,0.04279812203720491,0.003168116183745195
913,0.03764678165316582,-0.03645201772451401,0.0011947639286518097,0.042482360729183995,0.04251397697409292,0.0034322608351749534
914,0.03793372958898544,-0.036772143095731735,0.0011615864932537079,0.04192158225140675,0.042091838108932,0.003844188486895743
915,0.038075041025877,-0.03706585615873337,0.001009184867143631,0.04108898079913521,0.04150271814940734,0.004794008546499354
916,0.038228921592235565,-0.03733699768781662,0.0008919239044189453,0.04022401665425176,0.040765321510400514,0.0054864300090292474
917,0.038345567882061005,-0.037608154118061066,0.000737413763999939,0.03951604223890725,0.0401201689464075,0.006783826404769969
918,0.038453053683042526,-0.037793003022670746,0.0006600506603717804,0.03907951428436743,0.03954120935784876,0.008313771197863034
919,0.03843733295798302,-0.03792354464530945,0.0005137883126735687,0.03911364275129168,0.0382809601801182,0.008562892913842214
920,0.03851878270506859,-0.038031384348869324,0.0004873983561992645,0.0397684054119261,0.03821246346813611,0.00621808322809058
921,0.03860927373170853,-0.0381099134683609,0.0004993602633476257,0.0409610490192815,0.03935553540408154,0.004765534967506979
922,0.03883107751607895,-0.03819497302174568,0.0006361044943332672,0.0422428979191614,0.04074055273949826,0.002680761718599934
923,0.038927432149648666,-0.03826083615422249,0.000666595995426178,0.04366352825299232,0.041869747008537184,0.0033638295391188585
924,0.03906179964542389,-0.03832090273499489,0.0007408969104290009,0.04524369139478663,0.0434567745323777,0.003038313380573742
925,0.03918677195906639,-0.03837472200393677,0.0008120499551296234,0.046894747603605104,0.04505438847810815,0.002946083739044326
926,0.039302755147218704,-0.03843596577644348,0.0008667893707752228,0.048590409877032274,0.0465939573647514,0.0029568209119126406
927,0.03939907252788544,-0.038502287119627,0.0008967854082584381,0.050308937791170766,0.04814691187668859,0.003161632386929954
928,0.03951774910092354,-0.038571979850530624,0.0009457692503929138,0.05193464037294013,0.04976050859662485,0.0031387205027551754
929,0.039633940905332565,-0.03864085674285889,0.0009930841624736786,0.053507469706449456,0.05112125860858278,0.0032241299586913065
930,0.03971897438168526,-0.03870629146695137,0.0010126829147338867,0.05500429318226375,0.052332444330431716,0.0033404760335799992
931,0.039772726595401764,-0.038763631135225296,0.001009095460176468,0.05643510321839851,0.05331745343004713,0.003924610061232998
932,0.03981291502714157,-0.038816988468170166,0.000995926558971405,0.05771663682740293,0.054399400107410754,0.004249376848231099
933,0.03984351456165314,-0.03884793072938919,0.0009955838322639465,0.05828368650556897,0.05541134467064691,0.0034218267865490388
934,0.039867594838142395,-0.03887724131345749,0.000990353524684906,0.05865754676775022,0.0561184923244005,0.002908620994787577
935,0.03988863527774811,-0.038908638060092926,0.0009799972176551819,0.05899616909733451,0.05671273529434048,0.002494213226696834
936,0.03990694507956505,-0.03893429413437843,0.000972650945186615,0.05944436958220972,0.0571751260777762,0.002422488976461969
937,0.03991993889212608,-0.03896697610616684,0.0009529627859592438,0.06003985124157501,0.05761418766366636,0.002638420944779018
938,0.03993178531527519,-0.03899480774998665,0.0009369775652885437,0.060575991550383165,0.05808958298775547,0.0027213454541504863
939,0.03994341939687729,-0.03900817036628723,0.0009352490305900574,0.0608838804211431,0.05854811391937675,0.0024905685604243275
940,0.03995274379849434,-0.03901553899049759,0.0009372048079967499,0.061279972196282805,0.0589315718367626,0.0025000753677478535
941,0.039959616959095,-0.0390266478061676,0.0009329691529273987,0.06152188256101471,0.05932830594646689,0.0022950312835424255
942,0.039965443313121796,-0.0390361025929451,0.0009293407201766968,0.06177808396852372,0.05967764194792915,0.002177818242333684
943,0.0399705246090889,-0.03904285281896591,0.0009276717901229858,0.062036894196562165,0.059989537032780225,0.002116684052189508
944,0.03997483104467392,-0.039047520607709885,0.000927310436964035,0.0622958391451396,0.06027349469701729,0.002094564080537457
945,0.039978496730327606,-0.0390484593808651,0.0009300373494625092,0.06257215739971773,0.0605260470771834,0.002132187469009717
946,0.03998222202062607,-0.039055805653333664,0.0009264163672924042,0.06281346201110947,0.06074678479456876,0.002149473997141497
947,0.03998669609427452,-0.039070773869752884,0.000915922224521637,0.0627423752842755,0.06093896647794382,0.0019008433233328916
948,0.03998994082212448,-0.03907044976949692,0.0009194910526275635,0.06264542900520816,0.06105626713511745,0.0018330834786284922
949,0.03999238833785057,-0.03905034065246582,0.0009420476853847504,0.06259599638136841,0.061103922498204864,0.0019370991228019757
950,0.039994195103645325,-0.03902454674243927,0.0009696483612060547,0.06255586588136183,0.061096111084327186,0.0020263332303081436
951,0.03999550640583038,-0.03899603709578514,0.0009994693100452423,0.0625541298768159,0.061057411843855824,0.0020955351981982897
952,0.0399964302778244,-0.038968008011579514,0.0010284222662448883,0.06257177248101733,0.061009735322713844,0.0021377554892834175
953,0.03999738767743111,-0.03893986716866493,0.0010575205087661743,0.06237872606814334,0.06094029829266164,0.0021694794066611377
954,0.03999834507703781,-0.03883924335241318,0.0011591017246246338,0.06205419424499897,0.060845645810758464,0.002330440876101522
955,0.039999064058065414,-0.038710348308086395,0.0012887157499790192,0.06170120729405924,0.0606146321426187,0.0025403647928823703
956,0.03999947011470795,-0.03857484087347984,0.0014246292412281036,0.06133503623564404,0.060295777549284994,0.00276220387202463
957,0.03999970108270645,-0.03832481801509857,0.0016748830676078796,0.06095407664821508,0.0598149345560042,0.0030230063600540456
958,0.03999985009431839,-0.03808002918958664,0.0019198209047317505,0.06033258142290403,0.05931160736816548,0.003323191437590713
959,0.039999935775995255,-0.03778839483857155,0.002211540937423706,0.059487645271860574,0.058646423577206626,0.004088970338713561
960,0.03999996930360794,-0.03722621127963066,0.0027737580239772797,0.05848716337670701,0.05743372109444426,0.004533376762114585
961,0.039999984204769135,-0.03625115752220154,0.0037488266825675964,0.057030023114004486,0.05595584417466092,0.005622960454378255
962,0.03999999165534973,-0.03438360616564751,0.005616385489702225,0.05513984223338515,0.053587137657481146,0.007985821569532751
963,0.03999999538064003,-0.029346460476517677,0.010653534904122353,0.052788560578698455,0.048140843534335946,0.012913477795000705
964,0.03999999538064003,-0.018934687599539757,0.021065307781100273,0.048877168898506185,0.03864255234685972,0.02260439356447765
965,0.03999999538064003,-0.004894353449344635,0.035105641931295395,0.04425567538586482,0.027728154767211136,0.036091165251805085
966,0.039999984204769135,0.00253467820584774,0.042534662410616875,0.046258529030586824,0.02067819268730383,0.048410787474186714
967,0.0399995781481266,0.021653899922966957,0.06165347807109356,0.05424425172499386,0.03017810357559405,0.08211669432869512
968,0.03999483212828636,0.03945359215140343,0.07944842427968979,0.05696563363357678,0.05735582410004458,0.11424242625654134
969,0.03574095666408539,0.03856103494763374,0.07430199161171913,0.05246101436595338,0.06275667043042366,0.11377441528360228
970,0.007907518185675144,0.039824459701776505,0.04773197788745165,0.027466006873379877,0.06376429880341483,0.08912542534589822
971,-0.02243114821612835,0.03999067842960358,0.017559530213475227,0.025367217059063352,0.05886613370529745,0.036239272006160665
972,-0.03248878940939903,0.03999265283346176,0.007503863424062729,0.04260506222317513,0.054768739081107985,0.013114447499159763
973,-0.03537481278181076,0.039993952959775925,0.004619140177965164,0.04768261609496874,0.05499159665286729,0.011604480117731492
974,-0.03740423172712326,0.039995014667510986,0.002590782940387726,0.052375544015259345,0.056014646293555743,0.01285441491038047
975,-0.038657259196043015,0.039995305240154266,0.0013380460441112518,0.0565784963026813,0.05690628993892409,0.012051384776724999
976,-0.03916185349225998,0.039994675666093826,0.000832822173833847,0.06115981886142643,0.057191347181525125,0.00871747110536155
977,-0.03904862701892853,0.03999283164739609,0.0009442046284675598,0.06352685295055513,0.05735872493050531,0.009183657159872946
978,-0.038567133247852325,0.039989449083805084,0.0014223158359527588,0.06420713346279545,0.05759244000402992,0.009990781567647988
979,-0.03738550469279289,0.03998268023133278,0.0025971755385398865,0.06395914834828241,0.057966187268294174,0.01030604688125264
980,-0.03485669568181038,0.03996722400188446,0.005110528320074081,0.06296289388882909,0.05704222278920355,0.013054649451501883
981,-0.030742740258574486,0.0399274080991745,0.009184667840600014,0.061302552884558485,0.0550408142784997,0.018797718046164882
982,-0.022084511816501617,0.03977645933628082,0.017691947519779205,0.058113055543572815,0.053001858495779715,0.02879171403145437
983,-0.008849551901221275,0.038754139095544815,0.02990458719432354,0.05478898897163665,0.051043790560253995,0.04283226816310345
984,-4.464544326765463e-05,0.02593887224793434,0.025894226804666687,0.055027253016076756,0.041330503730952504,0.05107541182975936
985,0.002515806583687663,-0.010783682577311993,-0.00826787599362433,0.055152293178986435,0.0379880929238032,0.05817630301932512
986,0.023900145664811134,-0.036220815032720566,-0.012320669367909431,0.05939262112390884,0.05148575159151752,0.06047074621998456
987,0.007498034741729498,-0.03975547105073929,-0.03225743630900979,0.05069374574978484,0.04957148145339779,0.07166994116224477
988,-0.0355910062789917,-0.03999407961964607,-0.07558508589863777,0.05906968546718533,0.055500695655859744,0.11297966712697337
989,-0.03903805837035179,-0.039999306201934814,-0.0790373645722866,0.06436302050241921,0.06768754157158212,0.1124936784596289
990,-0.03699331358075142,-0.03999986872076988,-0.0769931823015213,0.06719404830372203,0.06895534111742074,0.11101014290047759
991,-0.027440156787633896,-0.03999997675418854,-0.06744013354182243,0.06283727007757016,0.06873572509881781,0.10463045532575817
992,-0.01593085192143917,-0.03999999538064003,-0.0559308473020792,0.058764711008527766,0.06888765992131292,0.09760799354459364
993,-0.02257799543440342,-0.03999999910593033,-0.06257799454033375,0.060906845637149515,0.06912723361183318,0.10156501476994764
994,0.0027272626757621765,-0.03999999538064003,-0.03727273270487785,0.05662632939978688,0.06925017062960474,0.08824454495157932
995,0.037950605154037476,-0.039999935775995255,-0.002049330621957779,0.06702549750223082,0.06927412482194084,0.07812452474098193
996,0.039839617908000946,-0.03999990597367287,-0.00016028806567192078,0.05988318162456676,0.0692664043126006,0.059943664918724916
997,0.03998623788356781,-0.03999985754489899,-1.3619661331176758e-05,0.060296372256492044,0.06922696234646722,0.019006020612792145
998,0.039997830986976624,-0.03999975323677063,-1.9222497940063477e-06,0.06691388527385439,0.06914111620286394,0.0040115197139811085
999,0.03999960049986839,-0.03999956697225571,3.3527612686157227e-08,0.06870481465271101,0.06895100020956739,0.0004320889859443494
1000,0.03999992832541466,-0.039999235421419144,6.92903995513916e-07,0.06914582233634833,0.0684750157181863,0.0011778066366938517
1001,0.03999998793005943,-0.03999863192439079,1.3560056686401367e-06,0.06923497700073225,0.06718351747071172,0.0036734084557352854
1002,0.03999999538064003,-0.03999749943614006,2.4959444999694824e-06,0.06926239924517616,0.06420155959907109,0.009601479739840746
1003,0.03999999910593033,-0.03999542444944382,4.5746564865112305e-06,0.06927126740877225,0.05939385213484676,0.021871796383648893
1004,0.03999999910593033,-0.039991527795791626,8.471310138702393e-06,0.06927261741468,0.05657395914703174,0.03885065321112627
1005,0.03999999910593033,-0.03998070955276489,1.928955316543579e-05,0.06926034176803143,0.05859940614017067,0.05532234545219414
1006,0.03999999910593033,-0.039935141801834106,6.485730409622192e-05,0.0691745365474793,0.06303538561172428,0.06783496349933703
1007,0.03999999910593033,-0.039731789380311966,0.0002682097256183624,0.06864508622941577,0.06403530592393625,0.07002352486717478
1008,0.03999999910593033,-0.0392359159886837,0.0007640831172466278,0.06562435539927684,0.0603911427257509,0.060005579398722184
1009,0.03999999910593033,-0.03684243559837341,0.0031575635075569153,0.04797569833219846,0.056144509583582934,0.03028227992476106
1010,0.03999999910593033,-0.017025891691446304,0.022974107414484024,0.055403965264901184,0.047718151604777596,0.04339237569827691
1011,0.03999999910593033,0.015823202207684517,0.055823201313614845,0.04324335732700679,0.04538867950054935,0.061678366815535866
1012,0.03999999910593033,0.035223234444856644,0.07522323355078697,0.05740578582171612,0.057589772148096026,0.08893179326190392
1013,0.03999999910593033,0.039965130388736725,0.07996512949466705,0.061865325687354436,0.06137370601083173,0.12264660415556852
1014,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.0598727261976308,0.06679906979915838,0.11178208093858939
1015,0.03999999910593033,0.03999999910593033,0.07999999821186066,0.06367573631550241,0.06807943844525063,0.13149656541802004
1016,0.03999999910593033,0.03999253734946251,0.07999253645539284,0.05958244008028676,0.05943117200874877,0.11864243321602051
1017,0.039999764412641525,0.039333973079919815,0.07933373749256134,0.05818976350229956,0.04510845625725392,0.10182810365545664
1018,0.03977981209754944,0.03911230340600014,0.07889211550354958,0.05497344574177229,0.0432663257458874,0.08283210529713883
1019,0.034972019493579865,0.03795493394136429,0.07292695343494415,0.045099184080936126,0.05247633789744595,0.0751282755776015
1020,0.028530415147542953,0.03545095771551132,0.06398137286305428,0.03931044121833566,0.05255614808769209,0.06574864717335788
1021,0.03458476439118385,0.03475577011704445,0.0693405345082283,0.047900176699014266,0.04537044601126878,0.06973407578810226
1022,0.03668558970093727,0.035159945487976074,0.07184553518891335,0.05011783910277555,0.04295766636227771,0.07253420314917279
1023,0.03743502125144005,0.035847339779138565,0.07328236103057861,0.049745778480755364,0.04108695340965112,0.07444398944766678
1024,0.03800129145383835,0.03681354224681854,0.07481483370065689,0.049226842968788834,0.03986294395347501,0.07656928460349391
1025,0.038401007652282715,0.037669263780117035,0.07607027143239975,0.04838130853664585,0.039189401712342475,0.07836866736754203
1026,0.03873862698674202,0.03846021369099617,0.07719884067773819,0.045987904805677535,0.039096657265065865,0.07925905447244769
1027,0.03904365748167038,0.038972046226263046,0.07801570370793343,0.04369571380430653,0.039086467959290355,0.0798661819185628
1028,0.03931299224495888,0.03924661874771118,0.07855961099267006,0.041999040919772704,0.039354704077649336,0.08016774643398125
1029,0.03954292833805084,0.03939853236079216,0.078941460698843,0.041051794828142724,0.0397482921684233,0.08037888746295298
1030,0.039711058139801025,0.03949699550867081,0.07920805364847183,0.04049399234388232,0.040252715718541845,0.08055589725970881
1031,0.03982062637805939,0.03957095369696617,0.07939158007502556,0.0401205264033447,0.04091852930926173,0.0806291051876907
1032,0.03988967090845108,0.03962625563144684,0.07951592653989792,0.03997604111350377,0.041803920755872775,0.08071892634162593
1033,0.0399322584271431,0.039672717452049255,0.07960497587919235,0.04003524669020206,0.04284550623302433,0.08086026594048883
1034,0.03995724022388458,0.03971673920750618,0.07967397943139076,0.04031634551231421,0.04393703088763136,0.08083241024154281
1035,0.03997178003191948,0.039750710129737854,0.07972249016165733,0.04123819705268768,0.04521917272787036,0.08053615599127432
1036,0.03998151794075966,0.03975888714194298,0.07974040508270264,0.042963652065738774,0.04728858613406926,0.08044018557007869
1037,0.03998774662613869,0.039752837270498276,0.07974058389663696,0.0454960014732463,0.04945579186927535,0.0802665498785718
1038,0.03999202325940132,0.03973235562443733,0.07972437888383865,0.04825599211235558,0.051910427835366285,0.0801970131596353
1039,0.03999487683176994,0.039697859436273575,0.07969273626804352,0.050820212602632295,0.05444913538076066,0.08015817082576035
1040,0.03999675065279007,0.03963421657681465,0.07963096722960472,0.052502226416093686,0.05607658364199267,0.08016712775538842
1041,0.039997898042201996,0.03959038481116295,0.07958828285336494,0.05343231840745455,0.057218238050361074,0.080184000302586
1042,0.03999843820929527,0.039627835154533386,0.07962627336382866,0.05403277755728685,0.05811150845968794,0.0802811314416213
1043,0.039998698979616165,0.03963981941342354,0.0796385183930397,0.05450454268756449,0.0586003392531114,0.08038028226686658
1044,0.03999883681535721,0.039642084389925,0.07964092120528221,0.054290131957868096,0.05897508660718429,0.08056633017434031
1045,0.03999895602464676,0.0396517738699913,0.07965072989463806,0.05371265658439428,0.059157457215415134,0.08077268583343267
1046,0.039999064058065414,0.039670735597610474,0.07966979965567589,0.05266817760900766,0.0592212519004651,0.08105877537680004
1047,0.03999917209148407,0.0396876335144043,0.07968680560588837,0.05105754155740834,0.05924465455220117,0.08145703111273202
1048,0.039999254047870636,0.03969829902052879,0.07969755306839943,0.04924222324084736,0.05924459156413948,0.08200832777060153
1049,0.039999328553676605,0.03971407189965248,0.07971340045332909,0.04732392645207159,0.05916689737761799,0.08282969910181907
1050,0.03999939188361168,0.039735399186611176,0.07973479107022285,0.04538285773996266,0.05891705022893196,0.0839807839317821
1051,0.03999945521354675,0.03973556309938431,0.07973501831293106,0.04353139768403214,0.05849258451982071,0.08540019465299958
1052,0.03999953716993332,0.03976275771856308,0.0797622948884964,0.042689685536064385,0.05777951988309404,0.085598628354986
1053,0.039999641478061676,0.039833489805459976,0.07983313128352165,0.042241358066971206,0.056907249163981,0.08580576730824996
1054,0.03999972715973854,0.039893072098493576,0.07989279925823212,0.042047951089849066,0.056154958675158795,0.08590590352157902
1055,0.03999979421496391,0.039928749203681946,0.07992854341864586,0.04185293788486026,0.05590248191881447,0.08635874231672308
1056,0.03999984636902809,0.039953138679265976,0.07995298504829407,0.04182515828363056,0.055724102283298625,0.08685343714647022
1057,0.039999883621931076,0.03996983543038368,0.07996971905231476,0.042031067686946914,0.05560284725880364,0.08734958582540314
1058,0.039999913424253464,0.03997975215315819,0.07997966557741165,0.042647935363411195,0.05562585686647846,0.08734211246591973
1059,0.039999935775995255,0.03998574987053871,0.07998568564653397,0.04301575175497226,0.05593976459471332,0.08698309397243104
1060,0.03999995440244675,0.039989836513996124,0.07998979091644287,0.043480718377675746,0.05649002673065609,0.0868294329087273
1061,0.03999996557831764,0.03999245911836624,0.07999242469668388,0.04394116448820555,0.057106869179313104,0.08675887833293681
1062,0.03999997302889824,0.039994336664676666,0.0799943096935749,0.04440638660343242,0.05776799388767339,0.08680077321032924
1063,0.03999997675418854,0.039995696395635605,0.07999567314982414,0.04487203436826819,0.05841930252264548,0.08686741807423402
1064,0.039999984204769135,0.03999662399291992,0.07999660819768906,0.045320374334485804,0.05901406774811016,0.08693785966778797
1065,0.039999984204769135,0.03999724239110947,0.0799972265958786,0.04572197145970796,0.05951889769952222,0.0870063304664331
1066,0.03999998793005943,0.039997681975364685,0.07999766990542412,0.04609187845205227,0.05989079402733975,0.08704895595815365
1067,0.03999998793005943,0.03999803587794304,0.07999802380800247,0.04643543144051185,0.060230337558412436,0.08713434018157637
1068,0.03999998793005943,0.03999835625290871,0.07999834418296814,0.046745308058541366,0.06053206080321366,0.08725164943199125
1069,0.03999999165534973,0.03999869152903557,0.0799986831843853,0.04702649552702819,0.06085006472238186,0.08741785645969952
1070,0.03999999165534973,0.03999895229935646,0.07999894395470619,0.047322033389364436,0.0610971359936278,0.08747665110751958
1071,0.03999999538064003,0.039999160915613174,0.0799991562962532,0.047592635764274194,0.06140025344751875,0.08765060773902111
1072,0.03999999538064003,0.03999931737780571,0.07999931275844574,0.04782184009709418,0.061677355207864805,0.08783134202632215
1073,0.03999999538064003,0.03999944031238556,0.07999943569302559,0.04800925978841859,0.06193221014064191,0.08798374510375925
1074,0.03999999538064003,0.03999953716993332,0.07999953255057335,0.0482277583875968,0.06217524400365866,0.08808167099311749
1075,0.03999999538064003,0.03999961167573929,0.07999960705637932,0.04846713032352856,0.06242008336623193,0.08820195729717313
1076,0.03999999538064003,0.039999667555093765,0.0799996629357338,0.048809682045206415,0.062655332265634,0.0883069195472223
1077,0.03999999538064003,0.039999715983867645,0.07999971136450768,0.04920219713560649,0.06290123674196607,0.08839403841901199
1078,0.03999999538064003,0.03999974951148033,0.07999974489212036,0.04968495495750669,0.06314824533405819,0.08840785775214238
1079,0.03999999538064003,0.03999977558851242,0.07999977096915245,0.05010488400765772,0.0633751485046903,0.08847679911953171
1080,0.03999999538064003,0.039999790489673615,0.07999978587031364,0.050417835648477176,0.06358099967607819,0.08847202878311647
1081,0.03999999538064003,0.03999980539083481,0.07999980077147484,0.05073058718247531,0.06379719351451192,0.08850395897675564
1082,0.03999999538064003,0.0399998240172863,0.07999981939792633,0.05102908720214843,0.06395573822180337,0.0885072429051129
1083,0.03999999538064003,0.03999985009431839,0.07999984547495842,0.051320943289236746,0.06402057791291578,0.08845112098566331
1084,0.03999999538064003,0.039999861270189285,0.07999985665082932,0.051618362836338055,0.06416140030646081,0.08848779547655392
1085,0.03999999910593033,0.03999987244606018,0.07999987155199051,0.05187614704842254,0.06430221443307485,0.08849568218077057
1086,0.03999999910593033,0.039999883621931076,0.0799998827278614,0.0520985928577361,0.0644171375386102,0.08845424288892202
1087,0.03999999910593033,0.03999989479780197,0.0799998939037323,0.052345232286052826,0.06453737115947986,0.08842013382859225
1088,0.03999999910593033,0.03999990224838257,0.0799999013543129,0.05262880096336833,0.06465926195580964,0.088396050549378
1089,0.03999999910593033,0.039999909698963165,0.0799999088048935,0.052890092875832434,0.06478111602313019,0.0883916929470138
1090,0.03999999910593033,0.03999991714954376,0.07999991625547409,0.05313163980547593,0.06490046436967199,0.08839369204032403
1091,0.03999999910593033,0.03999992460012436,0.07999992370605469,0.05335460242638755,0.0650164668825359,0.08839924931041873
1092,0.03999999910593033,0.039999932050704956,0.07999993115663528,0.053559870738466256,0.0651285586368541,0.08840624902598133
1093,0.03999999910593033,0.039999935775995255,0.07999993488192558,0.05374356641254815,0.0652364183431813,0.08841372408009475
1094,0.03999999910593033,0.03999993950128555,0.07999993860721588,0.05390957963469336,0.06536426384284445,0.08843937702578
1095,0.03999999910593033,0.03999994322657585,0.07999994233250618,0.054053191069731936,0.0655822161557312,0.08853760287636109
1096,0.03999999910593033,0.03999994322657585,0.07999994233250618,0.054179593938437444,0.06578352676855392,0.08861447805526969
1097,0.03999999910593033,0.03999994322657585,0.07999994233250618,0.054291917928690696,0.06596609902161987,0.08866976035236912
1098,0.03999999910593033,0.03999994695186615,0.07999994605779648,0.05436870376815301,0.06615465489477314,0.08872399382118401
1099,0.03999999910593033,0.03999994695186615,0.07999994605779648,0.05444008478183495,0.06636500261876724,0.08879153448488471
1100,0.03999999910593033,0.03999995067715645,0.07999994978308678,0.05449365317116395,0.06655813519958971,0.0888139180611602
1101,0.03999999910593033,0.03999995067715645,0.07999994978308678,0.05452358398999823,0.06671666823091367,0.08881612869767756
1102,0.03999999910593033,0.03999994695186615,0.07999994605779648,0.05454188288456331,0.06683441530115007,0.08878665535683003
1103,0.03999999910593033,0.03999994322657585,0.07999994233250618,0.054546752676027974,0.06694315032104468,0.08872979596103246
1104,0.03999999910593033,0.03999993950128555,0.07999993860721588,0.05450916138081691,0.06704902224989395,0.08861915278576256
1105,0.03999999910593033,0.039999935775995255,0.07999993488192558,0.05447366556457728,0.06712635433232395,0.08848758271304628
1106,0.03999999910593033,0.039999932050704956,0.07999993115663528,0.054438722555576656,0.06716734836302352,0.08833147717570967
1107,0.03999999910593033,0.03999992832541466,0.07999992743134499,0.05440466174419794,0.06716302428163362,0.08814633709794217
1108,0.03999999910593033,0.03999992832541466,0.07999992743134499,0.05437037486804807,0.0671621665549279,0.08797244809215275
1109,0.03999999910593033,0.03999992832541466,0.07999992743134499,0.05433271117433424,0.06717144064426807,0.08781455992519889
1110,0.03999999910593033,0.03999992832541466,0.07999992743134499,0.05428979655464942,0.06717487527059852,0.08765964166342516
1111,0.03999999910593033,0.03999992460012436,0.07999992370605469,0.05424022136789795,0.06707815159645994,0.08743831965174206
1112,0.03999999910593033,0.03999992087483406,0.07999991998076439,0.0541945701941541,0.06697190535160909,0.0871952799184852
1113,0.03999999910593033,0.03999991714954376,0.07999991625547409,0.05419349876589155,0.06685904753793333,0.08683944643953036
1114,0.03999999910593033,0.039999913424253464,0.07999991253018379,0.054184231291609465,0.0667411178622366,0.08652586484410313
1115,0.03999999910593033,0.03999990597367287,0.0799999050796032,0.054159686309865354,0.0665774504829341,0.08619300814968056
1116,0.03999999910593033,0.03999989479780197,0.0799998939037323,0.05409639255840169,0.06639842261065267,0.08586040262327824
1117,0.03999999910593033,0.039999887347221375,0.0799998864531517,0.05392469671433055,0.06622212797644071,0.08547556557788072
1118,0.03999999910593033,0.03999985381960869,0.07999985292553902,0.05373195567658589,0.06607707548049471,0.08513393211771457
1119,0.03999999910593033,0.03999978303909302,0.07999978214502335,0.05345276309836016,0.06602343552308249,0.08488301575827543
1120,0.03999999910593033,0.03999961167573929,0.07999961078166962,0.052902817488498156,0.06598557731763041,0.08467829576159627
1121,0.03999999910593033,0.03999923914670944,0.07999923825263977,0.05278324476806599,0.06596073569783438,0.08446342441866674
1122,0.03999999910593033,0.039998505264520645,0.07999850437045097,0.05357250002019891,0.06596573518442997,0.08414013338859977
1123,0.03999999910593033,0.03999708592891693,0.07999708503484726,0.054210877238468354,0.06597551214004575,0.08392045192878562
1124,0.03999999910593033,0.039994336664676666,0.079994335770607,0.054632524141017415,0.06590946167712171,0.08415291916899865
1125,0.03999999910593033,0.039989374577999115,0.07998937368392944,0.054893059157482924,0.06571322276979716,0.0846794680514509
1126,0.03999999910593033,0.03998195379972458,0.07998195290565491,0.05513400646982948,0.06525928390488818,0.0851436786892074
1127,0.03999999910593033,0.03997454047203064,0.07997453957796097,0.055343614157191356,0.06465165209745435,0.08554110479203031
1128,0.03999999910593033,0.039965011179447174,0.0799650102853775,0.05550471645300179,0.06393938373378391,0.08587974853497751
1129,0.03999999910593033,0.03995315358042717,0.0799531526863575,0.05560119717294515,0.0631430591011853,0.08593781064587519
1130,0.03999999910593033,0.0399380587041378,0.07993805781006813,0.05567010329870506,0.06224992163843515,0.08593493234879504
1131,0.03999999910593033,0.03991906717419624,0.07991906628012657,0.05573732253465528,0.061247700290512144,0.0859242868821245
1132,0.03999999910593033,0.039894700050354004,0.07989469915628433,0.05580159405094609,0.060097827248345295,0.08588326520903938
1133,0.03999999910593033,0.03985927626490593,0.07985927537083626,0.055839913219451476,0.05876483356042402,0.08586283615428228
1134,0.03999999910593033,0.03980396315455437,0.0798039622604847,0.05584829420564142,0.05725246826467154,0.08571061804281863
1135,0.03999999910593033,0.039709966629743576,0.0797099657356739,0.05588403127404481,0.055486174756154846,0.0857335024932188
1136,0.03999999910593033,0.03956856578588486,0.07956856489181519,0.055797196107018276,0.05345808713400001,0.08557660158714887
1137,0.03999999910593033,0.039369016885757446,0.07936901599168777,0.05563524730549655,0.051244415171287375,0.08535102856843102
1138,0.03999999910593033,0.0390532948076725,0.07905329391360283,0.05541408756453094,0.048831275060162896,0.08499032621734624
1139,0.03999999910593033,0.038524236530065536,0.07852423563599586,0.05510483505877572,0.046124518954193075,0.08429024619828755
1140,0.03999999910593033,0.0377274751663208,0.07772747427225113,0.05475552518658351,0.04356537497202523,0.08300190635382883
1141,0.03999999910593033,0.03659917786717415,0.07659917697310448,0.05439998000255125,0.04081215779945065,0.08189489331079053
1142,0.03999999910593033,0.03651348873972893,0.07651348784565926,0.05362025227552025,0.03849870175949306,0.08157381657339713
1143,0.03999999910593033,0.036463573575019836,0.07646357268095016,0.05246107444960891,0.03667955450771064,0.08222255625317657
1144,0.03999999910593033,0.03650277107954025,0.07650277018547058,0.05030454442518096,0.037387681651761595,0.08332791778362651
1145,0.03999999910593033,0.03725120797753334,0.07725120708346367,0.04677248405157193,0.041515930690388975,0.08453727698832421
1146,0.03999999910593033,0.038767896592617035,0.07876789569854736,0.04363441827331558,0.04280934880644105,0.08184234529701664
1147,0.03999999910593033,0.03911425173282623,0.07911425083875656,0.04496428283762554,0.04427652616748577,0.08497763680029806
1148,0.03999999910593033,0.03940322995185852,0.07940322905778885,0.0441635843680512,0.04378248880605635,0.0822820448384946
1149,0.03999999910593033,0.03937363252043724,0.07937363162636757,0.04568566132402704,0.04576766567713566,0.08530127575208729
1150,0.03999999910593033,0.0395064577460289,0.07950645685195923,0.04538114195065833,0.045168926400750854,0.08203726774279273
1151,0.03999999910593033,0.039448726922273636,0.07944872602820396,0.047370250599090884,0.048167548171034684,0.0868749615646551
1152,0.03999999910593033,0.03960495442152023,0.07960495352745056,0.046649563798193364,0.04682261381380484,0.08138054482042768
1153,0.03999999910593033,0.039497457444667816,0.07949745655059814,0.04983036265331632,0.05072755045417087,0.08846147387994424
1154,0.03999999910593033,0.0396488793194294,0.07964887842535973,0.04817132284825711,0.049170850014452365,0.08079273055536616
1155,0.03999999910593033,0.039517223834991455,0.07951722294092178,0.05197146692714854,0.05333580119176521,0.08951857027770065
1156,0.03999999910593033,0.03968685492873192,0.07968685403466225,0.049311858039410864,0.05135294144313211,0.08123259132373076
1157,0.03999999910593033,0.03964472562074661,0.07964472472667694,0.051979983732729766,0.05457829895724037,0.08775500556102671
1158,0.03999999910593033,0.03975626453757286,0.07975626364350319,0.05019336275804772,0.05322146465286191,0.08283821515642754
1159,0.03999999910593033,0.03976971656084061,0.07976971566677094,0.05130158635653472,0.05514872200138963,0.08588498615723895
1160,0.03999999910593033,0.039829131215810776,0.0798291303217411,0.05061351453733771,0.054400225695070185,0.08371352863831695
1161,0.03999999910593033,0.03984504193067551,0.07984504103660583,0.05112890151911443,0.055694531892719154,0.08548964407384231
1162,0.03999999910593033,0.03987909108400345,0.07987909018993378,0.05064794342057402,0.05534843375730536,0.08375092547174393
1163,0.03999999910593033,0.03988690674304962,0.07988690584897995,0.05117683068001334,0.0566581275262358,0.08526739094952183
1164,0.03999999910593033,0.03990647941827774,0.07990647852420807,0.05079097471608864,0.05543610312270438,0.08300864963340751
1165,0.03999999910593033,0.039897747337818146,0.07989774644374847,0.051488322769841714,0.05695813143859341,0.08522103034732212
1166,0.03999999910593033,0.03990807756781578,0.07990807667374611,0.05103695751619201,0.056183741904842606,0.08307111329070477
1167,0.03999999910593033,0.039895199239254,0.07989519834518433,0.051421886763892616,0.05768122490386559,0.08472355083566635
1168,0.03999999910593033,0.03989880904555321,0.07989880815148354,0.05118158003498267,0.057490320452323294,0.08329054119689534
1169,0.03999999910593033,0.03988666087388992,0.07988665997982025,0.05160970177631797,0.05859049026723803,0.08384902258272867
1170,0.03999999910593033,0.039875857532024384,0.07987585663795471,0.051815130633763314,0.059187064889430256,0.08346650423244512
1171,0.03999999910593033,0.03985987976193428,0.07985987886786461,0.05239717416554752,0.05987560425205164,0.08295899326813429
1172,0.03999999910593033,0.0398334264755249,0.07983342558145523,0.0534349017575148,0.06060595858736989,0.08268572031419595
1173,0.03999999910593033,0.03979005664587021,0.07979005575180054,0.05447067038405041,0.061008499970096046,0.08253555897861937
1174,0.03999999910593033,0.039717044681310654,0.07971704378724098,0.05549147485451006,0.06135952212152234,0.08235874076481998
1175,0.03999999910593033,0.039591871201992035,0.07959187030792236,0.05586706660799545,0.0616286287549233,0.08259370371190043
1176,0.03999999910593033,0.039432328194379807,0.07943232730031013,0.05602869953736825,0.0619435962884719,0.08242202823745752
1177,0.03999999910593033,0.03925587236881256,0.07925587147474289,0.05600891998667861,0.06206258015500322,0.08209080992121938
1178,0.03999999910593033,0.039078257977962494,0.07907825708389282,0.056023960716489046,0.06196277738536119,0.08179121145904401
1179,0.03999999910593033,0.03884217143058777,0.0788421705365181,0.05603083924878667,0.061787546730750216,0.08145184608976445
1180,0.03999999910593033,0.03850596398115158,0.07850596308708191,0.05602654633923742,0.06158265325960611,0.08100864466042859
1181,0.03999999910593033,0.03807289898395538,0.07807289808988571,0.05603151918980691,0.06121903725239684,0.0804819580123287
1182,0.03999999910593033,0.037702228873968124,0.07770222797989845,0.05603547236989636,0.0607331902151571,0.08003217522266627
1183,0.03999999910593033,0.03756522387266159,0.07756522297859192,0.0559809743216478,0.06016938974540784,0.07986476025681657
1184,0.03999999910593033,0.03761709854006767,0.077617097645998,0.055738465529915945,0.059787105166568454,0.07987420994775618
1185,0.03999999910593033,0.03766576573252678,0.07766576483845711,0.0554252199224484,0.05935824925822303,0.0798852108789748
1186,0.03999999910593033,0.03772984445095062,0.07772984355688095,0.05551695675090037,0.05884512750140871,0.0797367337702613
1187,0.03999999910593033,0.037752971053123474,0.0777529701590538,0.055507058700866654,0.058428842719646434,0.079631674391993
1188,0.03999999910593033,0.03777657076716423,0.07777656987309456,0.055464801576995924,0.05811327020233631,0.07957565300698036
1189,0.03999999910593033,0.037816163152456284,0.07781616225838661,0.0554821353124708,0.057846497425128374,0.07958144642674422
1190,0.03999999910593033,0.03788427636027336,0.07788427546620369,0.05548277691644292,0.05763619273257974,0.07961541399453702
1191,0.03999999910593033,0.037962473928928375,0.0779624730348587,0.05565136468926593,0.05710331317273094,0.07999292024197106
1192,0.03999999910593033,0.03812570124864578,0.07812570035457611,0.05508172716506831,0.05633738312310138,0.08048123846573259
1193,0.03999999910593033,0.03824566677212715,0.07824566587805748,0.05391470773660778,0.0557704867887687,0.0806885337548214
1194,0.03999999910593033,0.038356948643922806,0.07835694774985313,0.05286217625586714,0.055436798100388915,0.08096240349456775
1195,0.03999999910593033,0.03847241401672363,0.07847241312265396,0.05181103787172448,0.05545216501209962,0.0811753200531249
1196,0.03999999910593033,0.03857307881116867,0.078573077917099,0.05095191205839936,0.05570810537590951,0.08120319642511632
1197,0.03999999910593033,0.03861455246806145,0.07861455157399178,0.05053613048219799,0.05595997883104539,0.08112951630815143
1198,0.03999999910593033,0.03858689218759537,0.0785868912935257,0.05039315855583751,0.055971440326889145,0.08089272146116516


==> data_tikz/forces_combine_rmappo.csv <==
step,robot_fy,human_fy,robot_human_fy_combine,robot_f_norm,human_f_norm,robot_human_f_norm_combine
0,0.014412298798561096,0.004542474169284105,0.0189547729678452,0.03242762441133182,0.02269170670463087,0.04211185999794615
1,0.015401598997414112,0.0061997114680707455,0.021601310465484858,0.03520256485630662,0.022817765794970166,0.044477684327237435
2,0.015943514183163643,0.009338009171187878,0.02528152335435152,0.037182323216827046,0.023066343523416417,0.04675663803690175
3,0.016410598531365395,0.012995145283639431,0.029405743815004826,0.03859124673553394,0.02364678866864726,0.048955575732110373
4,0.017171025276184082,0.016627520322799683,0.033798545598983765,0.03974683979545847,0.02455648212268489,0.0511235496963427
5,0.018162867054343224,0.019986815750598907,0.03814968280494213,0.04069404296427525,0.02565067095420756,0.05309337111505402
6,0.019479261711239815,0.02300923503935337,0.042488496750593185,0.041446566578506754,0.026850573680799256,0.05490677338865567
7,0.021166173741221428,0.02516721934080124,0.04633339308202267,0.04193657278466421,0.027868631044458858,0.056248423712310286
8,0.022598465904593468,0.026646656915545464,0.04924512282013893,0.04165251590835567,0.028769327697159897,0.056642235778522405
9,0.02360578440129757,0.027513818815350533,0.0511196032166481,0.04039284116514042,0.029625159316792035,0.056029171705205986
10,0.02397746779024601,0.027934275567531586,0.051911743357777596,0.038180922657813435,0.030543745662023513,0.054739060589113785
11,0.02387169748544693,0.028008414432406425,0.051880111917853355,0.035448572257727726,0.031532018833992724,0.05350131945281414
12,0.023743566125631332,0.027739472687244415,0.05148303881287575,0.0331247902956803,0.032505141349459234,0.05310065046276058
13,0.023461848497390747,0.027235092595219612,0.05069694109261036,0.03128426632244598,0.033489569351569624,0.05322153402536572
14,0.02306338958442211,0.026548804715275764,0.049612194299697876,0.029803732838548647,0.03444355770075486,0.0535652494279223
15,0.02245270647108555,0.025761188939213753,0.0482138954102993,0.028494725131367377,0.03531718013966543,0.05393953169651785
16,0.02181681990623474,0.024898052215576172,0.04671487212181091,0.027400999698877614,0.03603234569152322,0.05440373596569692
17,0.021261315792798996,0.02399052493274212,0.045251840725541115,0.02656554323446216,0.03653488218612042,0.054965640996194054
18,0.020593272522091866,0.023062285035848618,0.04365555755794048,0.02581404024137203,0.03679713980651055,0.05536522613572312
19,0.019720369949936867,0.022042904049158096,0.04176327399909496,0.025019179123738307,0.03677766357245627,0.055418600727660736
20,0.018563544377684593,0.020941197872161865,0.03950474224984646,0.024062452127358903,0.03647116501253259,0.05499874535425715
21,0.017215514555573463,0.01974959671497345,0.03696511127054691,0.023024800862613496,0.03585587129890603,0.05404467931924244
22,0.015737883746623993,0.018479641526937485,0.03421752527356148,0.02185601790978083,0.034916207058035824,0.05251259016839869
23,0.013975132256746292,0.017162512987852097,0.03113764524459839,0.020459951499097427,0.03369420660128961,0.05035685975789683
24,0.012264151126146317,0.01576564647257328,0.028029797598719597,0.01903930205419714,0.032166213011969674,0.047660195118372196
25,0.010796395130455494,0.014369087293744087,0.02516548242419958,0.017669994650436043,0.0304096467050663,0.044588683534820164
26,0.009443985298275948,0.013045836240053177,0.022489821538329124,0.01626156807278316,0.028509344225968583,0.04121400204231433
27,0.008304068818688393,0.011854508891701698,0.02015857771039009,0.014841445203662434,0.026532821806283722,0.03768006117040401
28,0.007575139403343201,0.010857753455638885,0.018432892858982086,0.013532331077604307,0.02455671491171611,0.03419446211318931
29,0.0070061394944787025,0.010020636022090912,0.017026775516569614,0.01228795374088375,0.02262048432601425,0.03077497989757016
30,0.006532387807965279,0.009328228421509266,0.015860616229474545,0.011158220673458051,0.020768052827856542,0.027500661042305568
31,0.006141552701592445,0.008775019086897373,0.014916571788489819,0.01019183860548111,0.019043386804009577,0.024454871486650234
32,0.005834309384226799,0.008358467370271683,0.014192776754498482,0.009414087377673271,0.017490370222181584,0.0217129389312897
33,0.005519777536392212,0.008058054372668266,0.013577831909060478,0.008797234728808044,0.016122524182353132,0.01926320696637811
34,0.005243865307420492,0.007861803285777569,0.013105668593198061,0.008377006356965307,0.014951592939330164,0.017171705009491445
35,0.00500989705324173,0.0077536748722195625,0.012763571925461292,0.008143982596047268,0.013977955610671198,0.015469412070738013
36,0.004811993800103664,0.0077173649333417416,0.012529358733445406,0.008070660412052929,0.013192852687809783,0.01416302914722535
37,0.0046438672579824924,0.007738021668046713,0.012381888926029205,0.00812340714580368,0.01258063465030444,0.013238346243493541
38,0.00450006453320384,0.00780277606099844,0.01230284059420228,0.008269250351612883,0.01212086259597348,0.01266070528593949
39,0.004376497119665146,0.007901044562458992,0.012277541682124138,0.008480011093302976,0.011790531062490037,0.012378819724567844
40,0.004250623285770416,0.008028004318475723,0.01227862760424614,0.008721482932984716,0.011569575827011703,0.012316504200477698
41,0.004106829408556223,0.008178125135600567,0.01228495454415679,0.00897402973949919,0.011437208436993456,0.012401534786674794
42,0.0039514838717877865,0.008342880755662918,0.012294364627450705,0.009243302031795186,0.011370623543246522,0.01258931122062988
43,0.0037953027058392763,0.008517341688275337,0.012312644394114614,0.009534349229314332,0.011351819018301908,0.012849914064342036
44,0.003633516374975443,0.008698522113263607,0.01233203848823905,0.009844699792383779,0.01136728191704696,0.013145866871296263
45,0.0034744911827147007,0.008884423412382603,0.012358914595097303,0.010167952216600332,0.011407416260465552,0.01345832689425991
46,0.003319864859804511,0.009069466032087803,0.012389330891892314,0.010497217367159258,0.01146024518012938,0.013764601056298108
47,0.003169758478179574,0.009253120049834251,0.012422878528013825,0.010826879354941189,0.011520313898329885,0.01405234074642833
48,0.003023347118869424,0.00943558569997549,0.012458932818844914,0.011152235860283502,0.011589389247174989,0.01431025772054316
49,0.0028820426668971777,0.00961520429700613,0.012497246963903308,0.011469721482832953,0.01166897466531423,0.01453027841930263
50,0.00285457749851048,0.009790027514100075,0.012644605012610555,0.011838247539035009,0.011760238242102964,0.014820703141812103
51,0.002877135993912816,0.009964865632355213,0.01284200162626803,0.012220622211347894,0.011865749440250125,0.015122662062326174
52,0.0029128023888915777,0.01013287901878357,0.013045681407675147,0.012595288216037741,0.011982373507217441,0.015394448513607367
53,0.0029459744691848755,0.010292254388332367,0.013238228857517242,0.01295001064287206,0.012117154087821136,0.015615485216308088
54,0.0029843070078641176,0.010446940548717976,0.013431247556582093,0.013282583845098585,0.01227711652328325,0.015793534360425597
55,0.0030293569434434175,0.010610397905111313,0.01363975484855473,0.013575290026067463,0.01247472611635863,0.01594037700855412
56,0.0030572032555937767,0.010786980390548706,0.013844183646142483,0.013838104791080325,0.01271562011838298,0.016051146642757707
57,0.0030492516234517097,0.010979180224239826,0.014028431847691536,0.01409871720552699,0.013010667847911158,0.016116709245843824
58,0.003027207450941205,0.011168974451720715,0.01419618190266192,0.014345515162902315,0.013345177263534411,0.01614074141115817
59,0.0030156655702739954,0.011329686269164085,0.01434535183943808,0.01456741133289003,0.01368796239081575,0.01612925204900741
60,0.00302241463214159,0.011465308256447315,0.014487722888588905,0.014752833990203218,0.014039152576209201,0.016092994405669095
61,0.0030278440099209547,0.011578776873648167,0.014606620883569121,0.014901951348516376,0.014397171102504823,0.016024581312352047
62,0.0030156660359352827,0.011671541258692741,0.014687207294628024,0.015008587043113768,0.014758670448604473,0.015914774782750402
63,0.002981154015287757,0.0117443036288023,0.014725457644090056,0.01507192746918437,0.015119320273953383,0.015764965705585648
64,0.0029195728711783886,0.011797119863331318,0.014716692734509706,0.01509463575076057,0.015473990223559294,0.015576413577030452
65,0.0028203746769577265,0.011828575283288956,0.014648949960246682,0.015085322965356954,0.015815982931120395,0.015343894098035696
66,0.002689043525606394,0.01183808222413063,0.014527125749737024,0.015047963760797076,0.016139590459369007,0.015074481842952556
67,0.002530160127207637,0.011824374087154865,0.014354534214362502,0.014986056215665788,0.01643931183416961,0.01477282005076002
68,0.0023542609997093678,0.011789199896156788,0.014143460895866156,0.014903813544631127,0.016711815246853542,0.014451910068162129
69,0.0021525865886360407,0.011733775027096272,0.013886361615732312,0.014800301765438239,0.016954109568199663,0.014103909604203449
70,0.0019221532857045531,0.01165774930268526,0.013579902588389814,0.01467911600089442,0.01716333459628459,0.013724724053602705
71,0.0016708768671378493,0.011562678962945938,0.013233555830083787,0.014543568707197845,0.01733770488282152,0.013322706920134942
72,0.0014015223132446408,0.011451357044279575,0.012852879357524216,0.014397136104791009,0.017477602564935406,0.012902047550953326
73,0.0011161379516124725,0.011324802413582802,0.012440940365195274,0.014244198114414129,0.017582143520058106,0.012464354349590444
74,0.0008164881728589535,0.011183667927980423,0.012000156100839376,0.014089523652131996,0.01765083641650497,0.012010222123488925
75,0.000504557800013572,0.011028951965272427,0.011533509765285999,0.013938057161763202,0.01768399443391007,0.011540510731439286
76,0.00018668109260033816,0.010852568782866001,0.01103924987546634,0.013794328238551234,0.017678723669652886,0.011050995300704783
77,-0.0001399240572936833,0.010661805979907513,0.01052188192261383,0.013656582589296536,0.017638669280136146,0.010543449745903778
78,-0.00047782243927940726,0.010459564626216888,0.009981742186937481,0.013531673610434013,0.017564287486619205,0.010016090199644683
79,-0.000820244022179395,0.01025017723441124,0.009429933212231845,0.013425562394021536,0.017456121210700434,0.009477354670579481
80,-0.0011615701951086521,0.010034884326159954,0.008873314131051302,0.013341717284577176,0.0173184142946873,0.008931894495408684
81,-0.0015010380884632468,0.009813528507947922,0.008312490419484675,0.013280936470300916,0.017151738961263183,0.008378527824753908
82,-0.001837688498198986,0.009590870700776577,0.007753182202577591,0.013243446614575771,0.016961753922652208,0.00782221704381404
83,-0.0021727446001023054,0.009370303712785244,0.007197559112682939,0.013229467839479163,0.016752854246467892,0.007264752345654096
84,-0.0025060661137104034,0.009153909049928188,0.006647842936217785,0.013238916273204088,0.016528752315445656,0.006708518067467773
85,-0.0028358774725347757,0.008942841552197933,0.0061069640796631575,0.013270511982348616,0.01629277568947072,0.006157274032895682
86,-0.0031619362998753786,0.00873770471662283,0.005575768416747451,0.013322584241055747,0.016048081396560818,0.005613331670341715
87,-0.0034879546146839857,0.008539814502000809,0.005051859887316823,0.01339628273130199,0.01579804931666982,0.005076314170792035
88,-0.0038121093530207872,0.008348708972334862,0.0045365996193140745,0.013489405380169957,0.015545472311561219,0.004550437183315371
89,-0.00413596211001277,0.008163858205080032,0.004027896095067263,0.013600453050839314,0.015292795382057045,0.004037433096042474
90,-0.004458754789084196,0.007978920824825764,0.0035201660357415676,0.013726784907469392,0.01503648712713452,0.0035369961617230296
91,-0.004779335577040911,0.007794518489390612,0.003015182912349701,0.013865396222916056,0.01478087331657513,0.0030580416202486975
92,-0.005099418107420206,0.007613854948431253,0.0025144368410110474,0.014014318013841525,0.014530224302124582,0.002612592399475883
93,-0.005420899484306574,0.007437924388796091,0.002017024904489517,0.014172013099491749,0.014286760564056004,0.002215922128416412
94,-0.0057464162819087505,0.007265743333846331,0.0015193270519375801,0.01433942875463837,0.014048889541005185,0.001893424909824397
95,-0.006074824836105108,0.007099169306457043,0.0010243444703519344,0.014513588743682918,0.013812390785203126,0.0016922830156393671
96,-0.006414866074919701,0.00695628859102726,0.0005414225161075592,0.014696833677296225,0.013596891995885471,0.0016457708260916553
97,-0.006761999800801277,0.0068364012986421585,7.440149784088135e-05,0.014886253978327402,0.013405153771684154,0.0017466390636631
98,-0.0071165189146995544,0.0067275166511535645,-0.00038900226354599,0.015082822535523665,0.013227479839166192,0.0019626687686635728
99,-0.007481047883629799,0.006621444132179022,-0.000859603751450777,0.015289284637820333,0.013057949749993573,0.002262869540517675
100,-0.007856597192585468,0.006513823289424181,-0.0013427739031612873,0.01550701614904586,0.012894214172785358,0.002624008141333812
101,-0.008243185468018055,0.006396991666406393,-0.001846193801611662,0.015736376365627205,0.012730226268215,0.0030357483878848852
102,-0.008640788495540619,0.006274688523262739,-0.0023660999722778797,0.015977134893815817,0.012567917670999271,0.003485561689769946
103,-0.009049381129443645,0.006149180233478546,-0.0029002008959650993,0.01622862121388619,0.012408669870641275,0.003963858236427965
104,-0.009469178505241871,0.006021701730787754,-0.003447476774454117,0.016489973625707255,0.012252949616616956,0.004464350785888322
105,-0.00990191288292408,0.005893579218536615,-0.0040083336643874645,0.016751316657760744,0.012099959488838007,0.004977438704363192
106,-0.010347111150622368,0.0057624345645308495,-0.004584676586091518,0.01701411340574767,0.0119469763714362,0.005505480687286687
107,-0.010804623365402222,0.005626179277896881,-0.005178444087505341,0.01728038642581383,0.011791380267007488,0.00605152406109813
108,-0.011274214833974838,0.00548482546582818,-0.005789389368146658,0.01755202617124231,0.01163438167257205,0.006615115754480935
109,-0.011755787767469883,0.005338028538972139,-0.006417759228497744,0.01783064441935053,0.011475936715148523,0.007196820996357345
110,-0.012249079532921314,0.005193060729652643,-0.007056018803268671,0.018117430548241695,0.011327558109416335,0.007785942989274048
111,-0.012753406539559364,0.005047389306128025,-0.007706017233431339,0.01841298329722434,0.011187050218969687,0.0083853700589302
112,-0.013262392953038216,0.004892835859209299,-0.008369557093828917,0.018714263857753082,0.011048363185504393,0.008998855352293675
113,-0.013734566979110241,0.004718865267932415,-0.009015701711177826,0.018997338491351087,0.01090485609477105,0.009602347847964954
114,-0.014202728867530823,0.004532954655587673,-0.00966977421194315,0.01927436590107466,0.010748976171915453,0.01021782818487845
115,-0.014698490500450134,0.004341986030340195,-0.01035650447010994,0.019568243152652636,0.010589796484800348,0.010865897739535436
116,-0.015230896882712841,0.004150003660470247,-0.011080893222242594,0.0198865269958828,0.010428189271621962,0.01155208485153417
117,-0.01577412150800228,0.003957587294280529,-0.011816534213721752,0.020220897944927273,0.01026135548284933,0.012256339974838576
118,-0.016323043033480644,0.0037544716615229845,-0.01256857137195766,0.02057166666929764,0.010089109465983351,0.012981714373868141
119,-0.016843630000948906,0.0035458658821880817,-0.013297764118760824,0.020901852001472893,0.009923962118665253,0.013678812857327758
120,-0.01735323667526245,0.003342059440910816,-0.014011177234351635,0.021233665494615597,0.009761649944981826,0.0143629484531459
121,-0.017811903730034828,0.003137806197628379,-0.01467409753240645,0.021537881923771422,0.009603470296680806,0.015001780015222344
122,-0.018231403082609177,0.002882333705201745,-0.015349069377407432,0.021816053274987493,0.009435304604734953,0.01565363366317041
123,-0.01863204874098301,0.002603817032650113,-0.016028231708332896,0.02207682729089181,0.009269026165631996,0.016308506923432175
124,-0.01890701800584793,0.0023208961356431246,-0.016586121870204806,0.022224601437578255,0.009115386304388289,0.016840673362329837
125,-0.01918436400592327,0.002034967066720128,-0.017149396939203143,0.022327918201765898,0.008979514836037024,0.017362321476551815
126,-0.01950726844370365,0.0017343026120215654,-0.017772965831682086,0.022438493292904156,0.008855595768702812,0.017936938432352938
127,-0.0198248028755188,0.001409468473866582,-0.018415334401652217,0.022540721152315698,0.008728199820897767,0.018536589644427327
128,-0.020098503679037094,0.0010892886202782393,-0.019009215058758855,0.022602421321283903,0.008677585176013547,0.01908881946713556
129,-0.020296234637498856,0.0007326478371396661,-0.01956358680035919,0.022606381716614776,0.008672910659495667,0.019618174133969657
130,-0.020425686612725258,0.0003547121013980359,-0.020070974511327222,0.022551773844603763,0.008716314780556171,0.020120529965665372
131,-0.020547088235616684,-3.454770194366574e-05,-0.02058163593756035,0.0224837872824396,0.00880880653011761,0.02065222762848425
132,-0.020641488954424858,-0.00044818874448537827,-0.021089677698910236,0.02239956622900026,0.008957433641149204,0.0212126290375641
133,-0.020700713619589806,-0.0008810817380435765,-0.021581795357633382,0.022296597912605368,0.00915478815512189,0.021786599213844536
134,-0.02069873735308647,-0.0011061152908951044,-0.021804852643981576,0.02215213468853787,0.009328851418125573,0.022104295958169148
135,-0.02053472027182579,-0.00121384859085083,-0.02174856886267662,0.021877902256119013,0.009474508578153674,0.022150112659444013
136,-0.020273134112358093,-0.001189849223010242,-0.021462983335368335,0.021517327258628455,0.009560235167996959,0.02197374465653966
137,-0.019947096705436707,-0.001029335311613977,-0.020976432017050683,0.02110017789525196,0.009581501957379127,0.02161173432983194
138,-0.019486157223582268,-0.0007417846354655921,-0.02022794185904786,0.020574914205667615,0.00955094120622189,0.02097382681471714
139,-0.0189350713044405,-0.0004337850259616971,-0.019368856330402195,0.01998079566342168,0.00945960997726576,0.02016885313722268
140,-0.01827429048717022,5.023584526497871e-05,-0.01822405464190524,0.019308740644127083,0.00929042650522985,0.019024044435373467
141,-0.0174221433699131,0.0009525440400466323,-0.01646959932986647,0.018478740120745137,0.009162429262404856,0.017268378387526206
142,-0.016366858035326004,0.0019673032220453024,-0.014399554813280702,0.01747251078627405,0.009102158562237114,0.01518546243886121
143,-0.015220877714455128,0.002919900929555297,-0.01230097678489983,0.016386487390281805,0.009071394546354791,0.013055731993835433
144,-0.013947522267699242,0.0037633138708770275,-0.010184208396822214,0.015210876307737495,0.009041723699193517,0.010879221501800224
145,-0.012636731378734112,0.0044761598110198975,-0.008160571567714214,0.014036452148595524,0.00899805153943962,0.008772538787096721
146,-0.011440823785960674,0.005157645791769028,-0.006283177994191647,0.012997481553951758,0.00897504821424703,0.006784391612214958
147,-0.010421203449368477,0.00577854597941041,-0.004642657469958067,0.012144878555193505,0.008975451091334786,0.00502069298593925
148,-0.0096025001257658,0.006278674583882093,-0.003323825541883707,0.01149224701437613,0.008966528955622496,0.003591917998331146
149,-0.008959797210991383,0.0066373227164149284,-0.002322474494576454,0.011008722458164434,0.008923841116438463,0.002544076970969581
150,-0.008500930853188038,0.00686853751540184,-0.0016323933377861977,0.01068526463702915,0.008844815248945485,0.0019501043714134217
151,-0.008201723918318748,0.006998671218752861,-0.0012030526995658875,0.010489442915070427,0.008740651350527545,0.0017898087135981018
152,-0.008027292788028717,0.0070546162314713,-0.0009726765565574169,0.010383791873072815,0.008626066582827833,0.00189239297192102
153,-0.007935317233204842,0.007059266325086355,-0.0008760509081184864,0.010329678410156204,0.00851411623080363,0.0020679727177727886
154,-0.007901222445070744,0.007030481938272715,-0.000870740506798029,0.010303211594556284,0.008413908894689875,0.002219431623028382
155,-0.007900926284492016,0.006982392631471157,-0.0009185336530208588,0.010284722200259267,0.008331778448976253,0.0023104603002596725
156,-0.00790492258965969,0.0069258734583854675,-0.0009790491312742233,0.010254007501745394,0.008271470414073338,0.002331289248746722
157,-0.0079054469242692,0.006868734024465084,-0.0010367128998041153,0.010205523026431483,0.00823348362036454,0.0022861467572996403
158,-0.007896581664681435,0.006819074973464012,-0.0010775066912174225,0.010136793427710353,0.008218836465562913,0.0021838325741574283
159,-0.007874835282564163,0.006780051626265049,-0.0010947836562991142,0.010047872060727063,0.008224983149009237,0.002035404678052607
160,-0.00783919170498848,0.0067512597888708115,-0.0010879319161176682,0.009940837445133691,0.008246795165179927,0.0018537537671924535
161,-0.007790238596498966,0.006732305511832237,-0.001057933084666729,0.009818920395399878,0.008279363704716032,0.0016522506921788436
162,-0.007729883771389723,0.00672241672873497,-0.0010074670426547527,0.00968608924694776,0.008318090754202895,0.0014434063639570279
163,-0.0076602064073085785,0.006720342673361301,-0.0009398637339472771,0.009546484783133418,0.008358761764436765,0.0012379276574069331
164,-0.007584592327475548,0.006724501494318247,-0.000860090833157301,0.00940457305034633,0.008397709387768997,0.0010454541370656764
165,-0.0075065759010612965,0.006733606103807688,-0.0007729697972536087,0.0092645502112711,0.008432179572633676,0.0008736330290174989
166,-0.007429490331560373,0.006745480932295322,-0.0006840093992650509,0.00913022611455652,0.00845969720626821,0.0007282287391259209
167,-0.0073560187593102455,0.006758194416761398,-0.0005978243425488472,0.009004740918266469,0.008478613960559076,0.0006125515429933757
168,-0.007288220804184675,0.006770248059183359,-0.0005179727450013161,0.008890527036074878,0.008488158860189762,0.0005266633982103824
169,-0.007227474357932806,0.006780597381293774,-0.00044687697663903236,0.008789236496715593,0.008488340655434162,0.00046693319396259175
170,-0.007174624130129814,0.006788494996726513,-0.00038612913340330124,0.008701843970383486,0.008479704475931195,0.00042711998285156126
171,-0.007129892706871033,0.006793629378080368,-0.00033626332879066467,0.008628558574731462,0.008463278998791028,0.00040025248485006914
172,-0.00709307286888361,0.00679599167779088,-0.00029708119109272957,0.008568966344837265,0.008440381147818952,0.0003809913804352001
173,-0.007063781842589378,0.006795715540647507,-0.00026806630194187164,0.008522258421971893,0.008412404461818302,0.00036674334539235046
174,-0.007041256874799728,0.00679316371679306,-0.0002480931580066681,0.008487155414037948,0.008380827929401027,0.0003569608074033259
175,-0.007024558261036873,0.006788859609514475,-0.000235698651522398,0.0084620833622668,0.008347114344105209,0.00035239330994828264
176,-0.007012767717242241,0.006783345248550177,-0.00022942246869206429,0.008445379830027498,0.008312581397434014,0.00035406896835577656
177,-0.007005036808550358,0.006777139380574226,-0.00022789742797613144,0.008435392432907023,0.00827836103354035,0.00036236766524499624
178,-0.007001063786447048,0.006770800333470106,-0.00023026345297694206,0.008431125444249982,0.008245449832330278,0.0003771696136543215
179,-0.006999901495873928,0.006764810532331467,-0.0002350909635424614,0.008430990297147924,0.008214638880709526,0.0003968429681255494
180,-0.007000408135354519,0.0067587909288704395,-0.00024161720648407936,0.008433190889168798,0.008185075623624038,0.0004204469817320072
181,-0.007002060767263174,0.006753510795533657,-0.000248549971729517,0.008436506752391375,0.008157867877612615,0.00044509199139605607
182,-0.007004389539361,0.006749546155333519,-0.0002548433840274811,0.008439914396362668,0.008133663156021135,0.0004685228098492298
183,-0.007007180247455835,0.006747124716639519,-0.0002600555308163166,0.008442712276545326,0.008112692540476515,0.000489154695309867
184,-0.007010223809629679,0.006746305618435144,-0.0002639181911945343,0.008444347589992155,0.008094975303601192,0.0005059476797362954
185,-0.00701334560289979,0.006747035775333643,-0.00026630982756614685,0.00844442132283324,0.008080398681728829,0.0005182615268518622
186,-0.007016557734459639,0.006749127525836229,-0.00026743020862340927,0.008442778909109825,0.008068699590180837,0.000525871979289835
187,-0.007019745651632547,0.006752451416105032,-0.0002672942355275154,0.00843926772965998,0.008059628736137607,0.000528814319128687
188,-0.007022939622402191,0.006756764370948076,-0.0002661752514541149,0.008433955046161191,0.008052823607219583,0.0005273358229933871
189,-0.00702614476904273,0.006761845201253891,-0.00026429956778883934,0.008426964960476627,0.008047919927863021,0.0005218829728378642
190,-0.007029312197118998,0.0067675248719751835,-0.0002617873251438141,0.008418436214013262,0.008044583522578383,0.0005130393161233092
191,-0.007032474037259817,0.006774280685931444,-0.00025819335132837296,0.008408614352344208,0.00804259242774692,0.0005021887871462583
192,-0.007035751827061176,0.006782528478652239,-0.00025322334840893745,0.008397831766018281,0.008041640536743068,0.0004907292269906349
193,-0.007039323449134827,0.00679138395935297,-0.00024793948978185654,0.008386482435972608,0.008041077364650656,0.00047879644651357153
194,-0.007043434772640467,0.006800383795052767,-0.0002430509775876999,0.008375001568344642,0.008040449123303088,0.00046706382634514995
195,-0.0070479693822562695,0.0068093943409621716,-0.0002385750412940979,0.008363547939595739,0.00803959958814065,0.00045601120914064315
196,-0.00705298874527216,0.0068182614631950855,-0.00023472728207707405,0.00835237926266036,0.00803840183135693,0.0004460091050703297
197,-0.007058448623865843,0.006826901808381081,-0.0002315468154847622,0.008341655112233665,0.008036821627066036,0.00043726245908086984
198,-0.007064263802021742,0.0068352799862623215,-0.0002289838157594204,0.008331459713749436,0.008034879871259153,0.00042986483731808977
199,-0.007069999352097511,0.006843323353677988,-0.00022667599841952324,0.008321477890673877,0.008032576584951967,0.00042455149763150903
200,-0.007075723260641098,0.0068508898839354515,-0.00022483337670564651,0.008311710118461263,0.008029852373753425,0.000421702966109803
201,-0.0070819491520524025,0.006857910193502903,-0.0002240389585494995,0.008302640442868818,0.008026700980231631,0.0004205962354084857
202,-0.007085948251187801,0.0068643176928162575,-0.00022163055837154388,0.008292504175158644,0.008023111496201711,0.00042017270033616505
203,-0.007090040948241949,0.006869965698570013,-0.00022007524967193604,0.008283093465238025,0.00801900476662041,0.00042075242412257553
204,-0.007094620261341333,0.006874926388263702,-0.000219693873077631,0.00827475934160135,0.008014488338631387,0.00042217997852086325
205,-0.007099692244082689,0.006879317108541727,-0.00022037513554096222,0.008267516613570463,0.008009699621099936,0.0004242082396069832
206,-0.007105151657015085,0.00688324635848403,-0.00022190529853105545,0.00826127392475311,0.00800476040472146,0.00042654523436715867
207,-0.0071107870899140835,0.006886870600283146,-0.00022391648963093758,0.008255835770911026,0.007999825838757848,0.0004289074618136244
208,-0.007116446737200022,0.006890305783599615,-0.00022614095360040665,0.008251039101580223,0.007995008988056261,0.0004310606180013423
209,-0.007122035603970289,0.00689364830031991,-0.00022838730365037918,0.008246743107418538,0.007990399848394931,0.00043286607743497923
210,-0.007127441465854645,0.00689699174836278,-0.00023044971749186516,0.008242795900719186,0.007986083178715976,0.0004342019541151668
211,-0.00713266059756279,0.00690037477761507,-0.00023228581994771957,0.008239126636848296,0.007982093866898339,0.0004350408723950866
212,-0.007137638051062822,0.006903849076479673,-0.00023378897458314896,0.008235629935584967,0.007978475980005912,0.00043536354472770443
213,-0.007142364978790283,0.006907448638230562,-0.000234916340559721,0.008232239209709462,0.007975258720377208,0.0004351844738867586
214,-0.007146906107664108,0.006911150179803371,-0.00023575592786073685,0.008228962062077393,0.007972418402410206,0.0004345623359756221
215,-0.007151265162974596,0.006914949044585228,-0.00023631611838936806,0.008225771476554617,0.007969950518665664,0.00043353232699877694
216,-0.007155488710850477,0.006918818689882755,-0.00023667002096772194,0.00822268399875871,0.007967831220851774,0.0004321503126122242
217,-0.00715955113992095,0.006922784261405468,-0.00023676687851548195,0.008219647478570699,0.007966082878935157,0.00043048875104976245
218,-0.007163532078266144,0.0069267950020730495,-0.00023673707619309425,0.00821671979950824,0.007964655750555173,0.00042859692801580944
219,-0.007167461793869734,0.006930807139724493,-0.00023665465414524078,0.008213931715324066,0.007963508136346659,0.00042652218927756734
220,-0.007171288598328829,0.006934860721230507,-0.00023642787709832191,0.008211228363824766,0.007962675558188389,0.0004243125879823375
221,-0.007175067439675331,0.006938903126865625,-0.00023616431280970573,0.00820866239027261,0.007962103072481654,0.0004219989239587717
222,-0.0071788388304412365,0.006942898500710726,-0.0002359403297305107,0.008206276500419047,0.007961755074091909,0.00041963817029365305
223,-0.007182571105659008,0.006946853827685118,-0.0002357172779738903,0.008204051947530733,0.007961632514718394,0.00041725232402595045
224,-0.007186283823102713,0.006950734183192253,-0.00023554963991045952,0.00820202349580179,0.007961696836375034,0.0004148527408971689
225,-0.007189960218966007,0.006954583805054426,-0.00023537641391158104,0.008200184755065516,0.007961469238143214,0.0004143475652412465
226,-0.007193676196038723,0.006958566140383482,-0.000235110055655241,0.008198603437472845,0.00796124590079182,0.00041468178003178387
227,-0.007197503466159105,0.00696284556761384,-0.0002346578985452652,0.008197351958285588,0.00796123434785674,0.00041555181262023684
228,-0.00720153097063303,0.006967442575842142,-0.00023408839479088783,0.008196514797552724,0.00796150400796959,0.0004168948481392946
229,-0.007205788511782885,0.0069723306223750114,-0.00023345788940787315,0.008196104342094026,0.00796210264098068,0.00041869740309558024
230,-0.007210336159914732,0.006977396551519632,-0.00023293960839509964,0.008196175350283384,0.007963012082516626,0.0004208907330415211
231,-0.0072151548229157925,0.006984005216509104,-0.0002311496064066887,0.008196710043396407,0.007965425640024337,0.00042363904900485775
232,-0.007220504805445671,0.006991805974394083,-0.00022869883105158806,0.00819791967032191,0.007968894736663162,0.0004273414478322091
233,-0.007226552814245224,0.006999591831117868,-0.00022696098312735558,0.008199952932438413,0.007972321030288177,0.00043212436388141847
234,-0.007233294192701578,0.007007303182035685,-0.00022599101066589355,0.008202806027101077,0.007975801666189164,0.0004376850943072652
235,-0.007240618113428354,0.007014998700469732,-0.00022561941295862198,0.0082063801969792,0.007979501007877646,0.00044371847997669024
236,-0.0072485008276999,0.007022683508694172,-0.00022581731900572777,0.008210654267817794,0.007983516824552742,0.0004499577934365831
237,-0.007256822194904089,0.0070303636603057384,-0.00022645853459835052,0.008215529758566728,0.007987933660972757,0.00045609933612733496
238,-0.007264119107276201,0.007038013078272343,-0.00022610602900385857,0.008219811470579909,0.007992791248461015,0.0004612372361741855
239,-0.007271228823810816,0.007045522332191467,-0.00022570649161934853,0.008224186135814956,0.007998034275609614,0.00046543225253897487
240,-0.007277274504303932,0.007052837871015072,-0.00022443663328886032,0.008227837096626202,0.008003644568012136,0.0004689470403909861
241,-0.0072811925783753395,0.00705986050888896,-0.00022133206948637962,0.008229772859183696,0.008009545140277189,0.00047210190210394406
242,-0.007285131607204676,0.007066427730023861,-0.00021870387718081474,0.008231849079445491,0.00801558591436183,0.0004748297018100258
243,-0.0072896117344498634,0.0070725372061133385,-0.00021707452833652496,0.008234514310447524,0.008021763795378105,0.00047707139718974526
244,-0.007294622715562582,0.007078248076140881,-0.00021637463942170143,0.008237806578545132,0.00802810807206455,0.0004786845452398429
245,-0.007300121244043112,0.007084746845066547,-0.0002153743989765644,0.008241746090562876,0.008035734139150442,0.0004794131509334167
246,-0.00730603514239192,0.007094015832990408,-0.00021201930940151215,0.008246310549286685,0.00804647135705986,0.0004789259628098397
247,-0.007312673609703779,0.007103876210749149,-0.0002087973989546299,0.00825181258662469,0.008058037357221347,0.0004776775583172958
248,-0.007319997996091843,0.007113437633961439,-0.00020656036213040352,0.008258226684153123,0.008069588434098683,0.0004761787169829452
249,-0.0073278192430734634,0.0071224491111934185,-0.00020537013188004494,0.008265410688593386,0.008080908785490809,0.0004745916398337274
250,-0.007335944566875696,0.007130952086299658,-0.00020499248057603836,0.008273200389387126,0.00809206172027645,0.00047292915653656536
251,-0.0073442161083221436,0.007139070425182581,-0.0002051456831395626,0.00828146223614241,0.008103174648829647,0.00047113987303803285
252,-0.007352472748607397,0.007146940566599369,-0.00020553218200802803,0.008290053193948406,0.008114379352178938,0.00046916269262241577
253,-0.007356179412454367,0.0071545932441949844,-0.00020158616825938225,0.00829456049282889,0.008125692754323283,0.00046630998156190775
254,-0.007357235532253981,0.00716180307790637,-0.00019543245434761047,0.008296659503403964,0.008136899517809089,0.0004627539722484741
255,-0.007358541712164879,0.007168296258896589,-0.00019024545326828957,0.008299131889678598,0.00814774442586845,0.000459091454125015
256,-0.007360725663602352,0.007174030411988497,-0.00018669525161385536,0.008302681249059947,0.008158193945386544,0.00045570579717947157
257,-0.007363734766840935,0.007179189007729292,-0.00018454575911164284,0.008307202821950351,0.008168423689984479,0.00045379506471099383
258,-0.0073675308376550674,0.007183844689279795,-0.00018368614837527275,0.008312520817950624,0.0081784762598504,0.00045474825470651276
259,-0.007371383719146252,0.007188196759670973,-0.00018318695947527885,0.008318182788951481,0.00818852442167345,0.0004571112499416243
260,-0.007375489454716444,0.007192231249064207,-0.00018325820565223694,0.00832449967798,0.008198522001836786,0.0004601947568687879
261,-0.007379805203527212,0.007196062244474888,-0.0001837429590523243,0.008331493867694132,0.008208569060796249,0.0004636311017229931
262,-0.007384296506643295,0.0071997628547251225,-0.00018453365191817284,0.008339190803294226,0.008218710366681025,0.0004671105950418217
263,-0.0073888953775167465,0.007203418295830488,-0.00018547708168625832,0.008347521829413384,0.008229024766244765,0.0004704605818102298
264,-0.007393505424261093,0.007207098882645369,-0.00018640654161572456,0.008356393218986239,0.008239562192403953,0.00047347120740547414
265,-0.007398094516247511,0.007210851181298494,-0.00018724333494901657,0.008365729443648957,0.008250365006809476,0.00047604841558844725
266,-0.007402562536299229,0.007214730605483055,-0.00018783193081617355,0.008375400579226814,0.008261473681940391,0.0004780576427689711
267,-0.0074068959802389145,0.0072187683545053005,-0.00018812762573361397,0.008385326542365732,0.008272919553235943,0.00047946998347209613
268,-0.007411073427647352,0.007222974207252264,-0.0001880992203950882,0.008395442132265866,0.00828470081807959,0.0004802266559701432
269,-0.007415048778057098,0.007227394264191389,-0.0001876545138657093,0.008405631927404617,0.008296868770108344,0.0004803638348508648
270,-0.007418933790177107,0.007231949828565121,-0.00018698396161198616,0.008415969924278897,0.008309332594005188,0.0004798732270535288
271,-0.007422706112265587,0.007236746605485678,-0.00018595950677990913,0.008426387902865439,0.008322169675641063,0.0004787314686295536
272,-0.0074263387359678745,0.00724200950935483,-0.00018432922661304474,0.008436835384706055,0.008335512076883449,0.00047675395027163537
273,-0.007429934572428465,0.0072464654222130775,-0.00018346915021538734,0.008447368907382395,0.008348286517878127,0.0004765714550059258
274,-0.007433357182890177,0.007250706199556589,-0.00018265098333358765,0.00845786333876896,0.008360992719980016,0.000477226476252674
275,-0.007436654530465603,0.007255179341882467,-0.0001814751885831356,0.00846835113340708,0.008374055605344603,0.0004783669464381703
276,-0.007439903914928436,0.007260063663125038,-0.00017984025180339813,0.008478903684971154,0.008387663042582183,0.0004798613515661969
277,-0.0074431924149394035,0.007265344262123108,-0.00017784815281629562,0.008489626125552718,0.008401816807207996,0.00048160376277176544
278,-0.00744652422145009,0.007271004840731621,-0.00017551938071846962,0.008500496020549439,0.008416566025690464,0.0004836134514169309
279,-0.007450030650943518,0.007276888936758041,-0.0001731417141854763,0.008511658887580625,0.008431782635143598,0.0004857837562291808
280,-0.007453694008290768,0.007282925304025412,-0.00017076870426535606,0.008523104608438366,0.008447433246256643,0.0004880291977978114
281,-0.007457540836185217,0.0072889975272119045,-0.00016854330897331238,0.008534866741399492,0.008463415528716423,0.0004902194139244048
282,-0.007461056113243103,0.007295115385204554,-0.00016594072803854942,0.008546324251460406,0.00847974530576114,0.0004921532048439081
283,-0.007464682217687368,0.007301193196326494,-0.00016348902136087418,0.008557994325918625,0.008496319309951691,0.0004937206936489385
284,-0.007467819377779961,0.007307218853384256,-0.00016060052439570427,0.008568756065726527,0.008513111957642332,0.000496345559404699
285,-0.007469903212040663,0.007313121575862169,-0.0001567816361784935,0.008577449691876689,0.008530016772594524,0.0005015049181461497
286,-0.007472040597349405,0.007318760734051466,-0.0001532798632979393,0.008585765277178532,0.008546872426651171,0.0005076829843827404
287,-0.00747473631054163,0.0073240408673882484,-0.00015069544315338135,0.008594533912139485,0.008563551021582303,0.0005142305897040654
288,-0.007477938197553158,0.007329075131565332,-0.0001488630659878254,0.008603919754292854,0.008580141899488507,0.0005208462817234011
289,-0.007481514476239681,0.007333977147936821,-0.00014753732830286026,0.00861395243468431,0.008596717885904952,0.0005272930531986189
290,-0.007485339418053627,0.007338830269873142,-0.00014650914818048477,0.008624621578653778,0.008613318678641362,0.0005333601245752017
291,-0.007489143870770931,0.007343808189034462,-0.00014533568173646927,0.008635717804248304,0.008630083553530316,0.0005389136899824908
292,-0.007492903154343367,0.007348963990807533,-0.00014393916353583336,0.008647221537410118,0.008647041104312038,0.000543860592954353
293,-0.007496511097997427,0.007354382891207933,-0.00014212820678949356,0.00865900691381912,0.008664259406725864,0.0005481504905817941
294,-0.007499808445572853,0.007360182702541351,-0.00013962574303150177,0.008670881969765216,0.008681833264547648,0.0005517535589063352
295,-0.007502928841859102,0.007366334553807974,-0.0001365942880511284,0.008682917053913667,0.008699734792499855,0.0005546996338461293
296,-0.007505809888243675,0.0073728715069592,-0.00013293838128447533,0.00869500357254125,0.008717983041227078,0.0005570041397276238
297,-0.007507330738008022,0.007379818242043257,-0.00012751249596476555,0.00870568924534212,0.008736619077580877,0.0005595672231240411
298,-0.007507263217121363,0.007387073244899511,-0.00012018997222185135,0.008714521855296871,0.00875554720852111,0.0005628393952592065
299,-0.007506982423365116,0.007394448854029179,-0.0001125335693359375,0.00872306958444111,0.008774598692689635,0.0005662006800436539
300,-0.007503843866288662,0.007401907350867987,-0.00010193651542067528,0.0087294715974563,0.00879375117701593,0.0005705879847434283
301,-0.007500473875552416,0.007410558871924877,-8.991500362753868e-05,0.00873596011588668,0.008814037291730968,0.0005757505097972222
302,-0.007497868500649929,0.007420135661959648,-7.773283869028091e-05,0.008743277422801333,0.008835150298246195,0.0005814521520731257
303,-0.007496173959225416,0.007430004887282848,-6.616907194256783e-05,0.008751450933243745,0.008856513703232906,0.0005874891575690059
304,-0.007495393976569176,0.007439984008669853,-5.540996789932251e-05,0.008760411527539275,0.008878032571188629,0.0005937855608560564
305,-0.007495339494198561,0.007450083736330271,-4.525575786828995e-05,0.008769901517869915,0.008899758441727003,0.0006003078474449875
306,-0.007494852412492037,0.0074603683315217495,-3.448408097028732e-05,0.00877814308813066,0.008921766281051765,0.0006079982020688571
307,-0.007495814934372902,0.0074708228930830956,-2.4992041289806366e-05,0.008786977030907797,0.008944032380401156,0.0006170515423007178
308,-0.007498144172132015,0.007481415290385485,-1.6728881746530533e-05,0.008796540207579995,0.00896651707820421,0.0006273102506946892
309,-0.00750123942270875,0.0074921888299286366,-9.05059278011322e-06,0.008806582586544938,0.008989245682138658,0.0006381743333984486
310,-0.007504818495362997,0.007503235712647438,-1.5827827155590057e-06,0.008817027178464354,0.00901227439664529,0.0006493000520207542
311,-0.00750878918915987,0.007514596451073885,5.807261914014816e-06,0.008827891876818029,0.009035621971946737,0.0006604739675856091
312,-0.007513123098760843,0.0075262743048369884,1.3151206076145172e-05,0.008839231380387337,0.009059260421873837,0.0006715139588547716
313,-0.007517769001424313,0.00753767229616642,1.990329474210739e-05,0.008851027220191765,0.00908265754014779,0.0006825480006753995
314,-0.007522547151893377,0.007547976914793253,2.542976289987564e-05,0.008863126423666441,0.009105130957396183,0.0006938820547786567
315,-0.0075272307731211185,0.007558331359177828,3.110058605670929e-05,0.008875323623820834,0.009127743582482898,0.0007054003304285901
316,-0.007531676907092333,0.007569281384348869,3.7604477256536484e-05,0.008887486381523842,0.00915180414262128,0.0007198314535456119
317,-0.007534182630479336,0.007580993697047234,4.68110665678978e-05,0.008897948582285441,0.009177037935255164,0.0007365568011952377
318,-0.007536543067544699,0.007593503221869469,5.6960154324769974e-05,0.008908429761193397,0.009203321402815651,0.000754588127916749
319,-0.007536398712545633,0.0076067582704126835,7.035955786705017e-05,0.008915965615705092,0.009230599686315559,0.0007771155537404837
320,-0.007534039672464132,0.007620614022016525,8.657434955239296e-05,0.008920323833424532,0.009258649145334348,0.000806964829770782
321,-0.007531766314059496,0.007634814828634262,0.00010304851457476616,0.008924248669171346,0.009287201298617495,0.0008414494764105436
322,-0.007530590053647757,0.00764932157471776,0.00011873152107000351,0.008928858893317177,0.009316374891593496,0.0008791250160047664
323,-0.007530922070145607,0.007664310745894909,0.0001333886757493019,0.00893463233059048,0.009346496035645127,0.0009193732089975255
324,-0.007532767951488495,0.007679999340325594,0.00014723138883709908,0.00894168477512585,0.009377847855556374,0.0009617549920004386
325,-0.007537120021879673,0.007696493063122034,0.00015937304124236107,0.008950663240201205,0.009410579224381137,0.0010069546738922892
326,-0.007543064653873444,0.007713912054896355,0.00017084740102291107,0.008961031263411532,0.00944482011743656,0.0010543400133237446
327,-0.007549405097961426,0.007732372730970383,0.0001829676330089569,0.008971863143608495,0.009480677349066555,0.001103893396541524
328,-0.007556083612143993,0.0077518438920378685,0.00019576027989387512,0.008983253628737494,0.00951810715227388,0.0011549988087325212
329,-0.007563910447061062,0.007772246841341257,0.00020833639428019524,0.008996038085712147,0.009557032446190487,0.0012064982846426975
330,-0.007570974063128233,0.0077941641211509705,0.0002231900580227375,0.009008384551342046,0.009598263665192005,0.0012596983401193876
331,-0.007572755217552185,0.007818040437996387,0.0002452852204442024,0.009015972963205533,0.009642573118236058,0.0013180608158337172
332,-0.007574673742055893,0.007842755876481533,0.0002680821344256401,0.009023980959171144,0.00968857611357814,0.0013773819154924833
333,-0.007578291930258274,0.007867789827287197,0.00028949789702892303,0.009033766990636417,0.009735774226199824,0.0014365203797456398
334,-0.0075839185155928135,0.007895484566688538,0.0003115660510957241,0.009045572126907608,0.009785677538138688,0.0014955845706507345
335,-0.007591720204800367,0.007925000973045826,0.0003332807682454586,0.009059511683626805,0.00983750019678472,0.001554090826879005
336,-0.007601603865623474,0.00795573741197586,0.0003541335463523865,0.009075477650540443,0.009890917913000546,0.0016120481913568198
337,-0.007613518740981817,0.007987386547029018,0.00037386780604720116,0.009093427187560949,0.009945759330236554,0.0016694736452570358
338,-0.00762719614431262,0.008020111359655857,0.0003929152153432369,0.00911312864303996,0.010002289896010645,0.0017266032428122668
339,-0.007642403710633516,0.008054076693952084,0.0004116729833185673,0.009134380955242332,0.010060713511142932,0.001783485362642872
340,-0.007658837363123894,0.008089447394013405,0.0004306100308895111,0.009155965183684181,0.01012117444617231,0.001843130373298093
341,-0.007676213979721069,0.00812627375125885,0.00045005977153778076,0.009177973786943325,0.01018373191816367,0.0019048494039524211
342,-0.007694654166698456,0.008165610022842884,0.00047095585614442825,0.009200858009991495,0.01024915641107446,0.0019677330315960562
343,-0.007697764318436384,0.008207895793020725,0.000510131474584341,0.009209882296616276,0.010317677375049935,0.0020396428847104255
344,-0.007696349639445543,0.008256715722382069,0.0005603660829365253,0.00921524616599442,0.01039448658223709,0.002119174166186849
345,-0.0076974364928901196,0.008309387601912022,0.0006119511090219021,0.00922310689339494,0.010476969487017764,0.0022028151527822043
346,-0.007702729664742947,0.008363080210983753,0.0006603505462408066,0.009232752326886284,0.010562456503802737,0.002292476154741004
347,-0.007711810991168022,0.008416949771344662,0.0007051387801766396,0.00923945262526013,0.01065038298567422,0.002395253738599689
348,-0.0077250050380826,0.008470864035189152,0.0007458589971065521,0.009246931833171199,0.010740744869383945,0.002506328384368839
349,-0.0077424244955182076,0.008525087498128414,0.0007826630026102066,0.00925681706903379,0.010833844500584201,0.00262408010835265
350,-0.0077634952031075954,0.008580360561609268,0.0008168653585016727,0.009269467451079332,0.01093035559023297,0.0027488679639792305
351,-0.007787066977471113,0.008637518621981144,0.0008504516445100307,0.00928429569932969,0.011031017674005238,0.0028826649895306524
352,-0.007812179159373045,0.008698463439941406,0.0008862842805683613,0.009300517262278615,0.011137179899365158,0.003025009347995616
353,-0.007837413810193539,0.008768088184297085,0.0009306743741035461,0.009313366628410726,0.011251419907611878,0.0031774392220579586
354,-0.007864972576498985,0.008843387477099895,0.0009784149006009102,0.009326757694891448,0.011371845474119605,0.0033369047842516006
355,-0.007895894348621368,0.008926890790462494,0.0010309964418411255,0.009342618342732341,0.011498912917511346,0.0035003561201546796
356,-0.00792623870074749,0.009018092416226864,0.001091853715479374,0.009357515467925773,0.011632818114248714,0.00366896814483703
357,-0.00795366708189249,0.009115391410887241,0.001161724328994751,0.009368837357402121,0.011772886570306952,0.0038453238264957333
358,-0.00796118937432766,0.009217376820743084,0.0012561874464154243,0.009357043189390688,0.011918495917326511,0.0040428193588385505
359,-0.007927595637738705,0.009321948513388634,0.001394352875649929,0.009304101517736288,0.012068382697627406,0.004277855011055103
360,-0.007890360429883003,0.009426509030163288,0.0015361486002802849,0.009246844510649666,0.012220477928002436,0.004525804162575496
361,-0.00785818975418806,0.009530442766845226,0.0016722530126571655,0.009193009727840063,0.012375068328570884,0.004782473816967689
362,-0.007833166047930717,0.009631275199353695,0.0017981091514229774,0.009144580208317534,0.012530638387904986,0.005046393858796338
363,-0.007814430631697178,0.009732737205922604,0.0019183065742254257,0.00910106169268269,0.012691090901574656,0.005320415319546887
364,-0.0078008733689785,0.009854006581008434,0.002053133212029934,0.009061899719584555,0.0128720117259874,0.005615155743689837
365,-0.007791610900312662,0.009993859566748142,0.00220224866643548,0.009024900377799074,0.013071546953256616,0.005933481632285624
366,-0.007766702678054571,0.010145307518541813,0.0023786048404872417,0.008972216210748058,0.013285208195649831,0.006282469226852795
367,-0.007737309206277132,0.010304476134479046,0.002567166928201914,0.008915928361919862,0.01351283026666797,0.006657116529336422
368,-0.007706937845796347,0.010468197055161,0.0027612592093646526,0.008859625071686954,0.013756666388761774,0.007060952934014549
369,-0.007665982004255056,0.010651214979588985,0.002985232975333929,0.008792605587041764,0.014027802053029007,0.0075053321837181405
370,-0.00761062977835536,0.010869132354855537,0.0032585025765001774,0.008710558799983054,0.014336796477394113,0.007996673400557179
371,-0.00755825312808156,0.011159502901136875,0.003601249773055315,0.008630559991682496,0.01470804669069558,0.008537159669081173
372,-0.00751768471673131,0.011489144526422024,0.003971459809690714,0.008560663319139223,0.015116123370609316,0.009113683240365376
373,-0.0074672214686870575,0.011857432313263416,0.004390210844576359,0.008485060076924978,0.0155591020411275,0.009736831192403704
374,-0.007394895423203707,0.01226015854626894,0.004865263123065233,0.00839607025678858,0.016034409103543232,0.010413907419456208
375,-0.0073288134299218655,0.01270763948559761,0.005378826055675745,0.008317449218976215,0.016546304534564626,0.011129896189976177
376,-0.007283145096153021,0.01319048646837473,0.005907341372221708,0.008261411700512408,0.01708903942562349,0.011872226853976677
377,-0.007142357528209686,0.013826782815158367,0.006684425286948681,0.008143693213493152,0.017726751708539403,0.012699340987995937
378,-0.006939647253602743,0.014614379964768887,0.007674732711166143,0.007990758779334766,0.01846340482202866,0.01361181204526673
379,-0.006751540116965771,0.015509258955717087,0.008757718838751316,0.007864318928210988,0.019257542053046334,0.014542872840395533
380,-0.006606611423194408,0.016453949734568596,0.009847338311374187,0.007782623378308733,0.02007119802267345,0.01546311034823076
381,-0.006490541622042656,0.017411569133400917,0.010921027511358261,0.007736842954707549,0.020886154099855364,0.01636999923006911
382,-0.006350628100335598,0.01841326244175434,0.012062634341418743,0.0076884781731810375,0.021720611426534267,0.017304399004073004
383,-0.006085519213229418,0.019485626369714737,0.01340010715648532,0.007558941369909289,0.022603438066236773,0.01835267240550042
384,-0.005641702096909285,0.020566118881106377,0.014924416784197092,0.007304286786901978,0.023483285889243997,0.019524644946602644
385,-0.005106753669679165,0.021654443815350533,0.016547690145671368,0.006988379797077129,0.024342081476913708,0.020739799474525096
386,-0.004523946437984705,0.022825080901384354,0.01830113446339965,0.006648736364649374,0.02522559835083604,0.02200610196188363
387,-0.0037665721029043198,0.02394445426762104,0.02017788216471672,0.006231653438036555,0.026003505458487876,0.023325979983923145
388,-0.002900653053075075,0.024927282705903053,0.022026629652827978,0.005784481981952133,0.026641683716231327,0.024628315811451612
389,-0.0018648671684786677,0.025712884962558746,0.02384801779408008,0.005327084081047248,0.027120272370251983,0.0259412823709303
390,-0.0008470481261610985,0.026384387165308,0.0255373390391469,0.004986591563906306,0.027514372700333047,0.027147297644641983
391,0.00014987378381192684,0.02695915661752224,0.027109030401334167,0.004788718235296379,0.027836894685374595,0.02827720673379362
392,0.00114749267231673,0.027432316914200783,0.028579809586517513,0.0047481176274219005,0.02809723755846256,0.029370511072213043
393,0.002092821756377816,0.027803415432572365,0.02989623718895018,0.004848910969949025,0.02830786059143035,0.030382334166775337
394,0.0029610167257487774,0.02807934209704399,0.03104035882279277,0.005074910602772529,0.02848310268482402,0.03129883263400459
395,0.003544474486261606,0.02828444354236126,0.031828918028622866,0.005216820499878776,0.028647158971705052,0.03193398149843818
396,0.0039074900560081005,0.028416594490408897,0.032324084546417,0.005264587500150633,0.02880509562544678,0.032360050506582895
397,0.004131656605750322,0.028444204479455948,0.03257586108520627,0.005252313927733145,0.028954975994553107,0.03265213118119974
398,0.004243213217705488,0.0283625740557909,0.03260578727349639,0.005186564411410324,0.029122268268048083,0.032855463895093605
399,0.004618888255208731,0.028110284358263016,0.032729172613471746,0.005358935444650073,0.029253065813195384,0.03327891868583706
400,0.005348524544388056,0.02770225517451763,0.03305077971890569,0.005884560371905747,0.029356442622988078,0.03402142555841967
401,0.005475042387843132,0.027005158364772797,0.03248020075261593,0.005932747079598081,0.02920775055871976,0.03397354039527802
402,0.005401962902396917,0.0261609498411417,0.03156291274353862,0.005867232320218781,0.028908897108988543,0.03360754432615654
403,0.005080637987703085,0.025214241817593575,0.03029487980529666,0.005692748236730803,0.028500382545650457,0.03291490165610383
404,0.004752553533762693,0.024227192625403404,0.028979746159166098,0.0056607954216151635,0.027996740693808916,0.03210385395793442
405,0.004367833491414785,0.023274147883057594,0.02764198137447238,0.005709463584791668,0.02744958994066371,0.031172114556268598
406,0.004089031368494034,0.022347712889313698,0.02643674425780773,0.005969322943231524,0.026847379471157045,0.030217221863084117
407,0.003953634761273861,0.021398356184363365,0.025351990945637226,0.006477337572255784,0.026159246655740643,0.029252345474581918
408,0.0037982475478202105,0.02046668902039528,0.02426493656821549,0.007036500132684481,0.02544231917537006,0.028223297632340976
409,0.003601336618885398,0.019588550552725792,0.02318988717161119,0.007558034875715012,0.02472950281336998,0.027152651774307597
410,0.003276500850915909,0.018699461594223976,0.021975962445139885,0.007977203789736197,0.023979150944044927,0.02591926988919901
411,0.0029829228296875954,0.017840467393398285,0.02082339022308588,0.008401324827305719,0.023241960888963176,0.024719843343989314
412,0.0027772076427936554,0.017077192664146423,0.01985440030694008,0.008808650559989412,0.02257692083244294,0.023649538890233895
413,0.002491578459739685,0.01637471280992031,0.018866291269659996,0.009141779814262395,0.0219572604760609,0.022576116384005373
414,0.0022537854965776205,0.01568351872265339,0.01793730421923101,0.009408099345169367,0.021334518875604655,0.021526466793153703
415,0.0022019781172275543,0.015033585950732231,0.017235564067959785,0.009628738652253097,0.020736340565051848,0.02063948518218911
416,0.0021309431176632643,0.014440751634538174,0.016571694752201438,0.009771754776321433,0.020172441038496833,0.019797948656480522
417,0.0021449648775160313,0.0139071736484766,0.016052138525992632,0.00985780292096342,0.019653294964747003,0.019080106517575884
418,0.0021961089223623276,0.013439617119729519,0.015635726042091846,0.00989021967378897,0.019194544306291212,0.018463505459599218
419,0.0022529750131070614,0.013052357360720634,0.015305332373827696,0.009879536887669462,0.018797089529136043,0.017935215868979504
420,0.0023256209678947926,0.012732118368148804,0.015057739336043596,0.009848529402399145,0.018450464987697136,0.017497374636902083
421,0.0023940959945321083,0.012467951513826847,0.014862047508358955,0.009808313740983718,0.01814460761859336,0.017125596822132185
422,0.002433509100228548,0.012246940284967422,0.01468044938519597,0.009752436654054062,0.017870673983455904,0.016782304287135046
423,0.0024347922299057245,0.01206227671355009,0.014497068943455815,0.009676937649436715,0.017625656921339834,0.016448816355406116
424,0.0024215790908783674,0.011887365020811558,0.014308944111689925,0.00959719052306488,0.017389898217669734,0.016123271153224095
425,0.0024317337665706873,0.011700468137860298,0.014132201904430985,0.009527778097626938,0.017146718659631206,0.01580658081078344
426,0.0024475357495248318,0.011509819887578487,0.01395735563710332,0.009467386260770894,0.016902591531233815,0.015497137677202956
427,0.0024966043420135975,0.011322157457470894,0.013818761799484491,0.00942795823764796,0.01666305529013544,0.015228435029731417
428,0.002551109530031681,0.01113761868327856,0.013688728213310242,0.009401506756847903,0.016429230053933392,0.014979690502981577
429,0.0025999806821346283,0.010956126265227795,0.013556106947362423,0.009384345329473484,0.016201442113158392,0.014740796035889805
430,0.002643355168402195,0.010783993639051914,0.01342734880745411,0.00937674672716168,0.015989155650584785,0.014518847285099439
431,0.0026940368115901947,0.010618871077895164,0.01331290788948536,0.009386431434244915,0.015790322454397245,0.014322058349357198
432,0.002738852985203266,0.01045139692723751,0.013190249912440777,0.009404384860428158,0.015596044645100166,0.014129069811021043
433,0.0027766390703618526,0.01027754321694374,0.013054182287305593,0.009426487605311725,0.015402335492816522,0.013933432445402707
434,0.002805930096656084,0.010103242471814156,0.01290917256847024,0.00944898184402199,0.015213829967270588,0.013738203209326616
435,0.002827256917953491,0.009931713342666626,0.012758970260620117,0.009469426576999288,0.01503304243265378,0.013546129547507722
436,0.0028429096564650536,0.009777997620403767,0.01262090727686882,0.009486707963105181,0.014872614308292882,0.013373886252045067
437,0.002863963833078742,0.009644252248108387,0.012508216081187129,0.00950619606948375,0.014734968430700686,0.013234020800507496
438,0.0028876294381916523,0.009518474340438843,0.012406103778630495,0.009523756661250998,0.014610397107749359,0.013112142601844878
439,0.0029252502135932446,0.009395514614880085,0.01232076482847333,0.009540469128600699,0.014494438727929895,0.013014252364300831
440,0.0029610206838697195,0.009273420087993145,0.012234440771862864,0.009550523045329372,0.014385230093363054,0.012922542837398193
441,0.0029919231310486794,0.009151571430265903,0.012143494561314583,0.009553625375313766,0.014282052798430875,0.012832355489760423
442,0.00301738316193223,0.009030169807374477,0.012047552969306707,0.009550300967435947,0.01418476287109635,0.012742509219239362
443,0.0030317732598632574,0.008909862488508224,0.011941635748371482,0.009539767984251397,0.0140935004901527,0.012647417431078384
444,0.0030360426753759384,0.00879000686109066,0.011826049536466599,0.009522928974850464,0.014007698222044796,0.012546916340050618
445,0.003033578861504793,0.008670284412801266,0.011703863274306059,0.009500832413091943,0.01392695568432437,0.012443914745816916
446,0.003025221172720194,0.008550480008125305,0.011575701180845499,0.009473563178971044,0.013850971799902977,0.012339141986306458
447,0.0030278435442596674,0.008430310525000095,0.011458154069259763,0.009446978760344577,0.013779410200942893,0.01225206793101047
448,0.0030368375591933727,0.0083153760060668,0.011352213565260172,0.00941834414461165,0.01371688495906214,0.012185497171873344
449,0.0030427512247115374,0.00820506177842617,0.011247813003137708,0.009384332825666345,0.013663096878398675,0.012128275306803297
450,0.003044367767870426,0.008095256052911282,0.011139623820781708,0.009345013927872818,0.013614790465056441,0.012074556246328307
451,0.003041256917640567,0.007983975112438202,0.011025232030078769,0.009300655812185888,0.013570330630936142,0.012022130358079582
452,0.0030330908484756947,0.007870560511946678,0.010903651360422373,0.00925144140598176,0.013528894779925787,0.011970012017558032
453,0.0030203615315258503,0.007756098173558712,0.010776459705084562,0.009197681160241191,0.0134897759649464,0.011917871345244269
454,0.003003067569807172,0.0076386574655771255,0.010641725035384297,0.009139572657999319,0.013450706603804123,0.011864504422760262
455,0.002985906321555376,0.007517529185861349,0.010503435507416725,0.009079338116299301,0.013408238887123494,0.01181165789460764
456,0.0029662037268280983,0.007399821653962135,0.010366025380790234,0.009015934334569174,0.013370424978007403,0.011765813762445771
457,0.0029363855719566345,0.007281842641532421,0.010218228213489056,0.008948174933601023,0.013334409338306536,0.011716229474798582
458,0.002897517057135701,0.007166821043938398,0.0100643381010741,0.008877186263364655,0.01330068906529531,0.011664187332362064
459,0.002851543016731739,0.00705708796158433,0.009908630978316069,0.008803743888357371,0.013269905316022564,0.01160922841268032
460,0.0028042804915457964,0.006947894115000963,0.00975217460654676,0.008729727474129768,0.013240008571506869,0.011545042524358028
461,0.002757724840193987,0.0068389601074159145,0.009596684947609901,0.008654236610166056,0.013210542391020128,0.011475431627427243
462,0.0027109941001981497,0.006728647276759148,0.009439641376957297,0.008576539980059722,0.013180821194021109,0.011402460916817016
463,0.0026577699463814497,0.006615952122956514,0.009273722069337964,0.008497849917328474,0.01315035021248076,0.011323860095706361
464,0.0025951818097382784,0.006500397343188524,0.009095579152926803,0.00841879074211622,0.013118888994197754,0.011236984669731673
465,0.0025268723256886005,0.006381770130246878,0.008908642455935478,0.008339968429599427,0.013086378664385128,0.011144062390570433
466,0.002453635213896632,0.006260075606405735,0.008713710820302367,0.00826125619555334,0.013052946287508757,0.011046055193764642
467,0.002372237155213952,0.00613532355055213,0.008507560705766082,0.008180258526155042,0.013018748324049782,0.010939887755489886
468,0.002277350053191185,0.006007509306073189,0.008284859359264374,0.008094115149106634,0.012983926323218195,0.010818864757392993
469,0.0021902834996581078,0.005876582115888596,0.008066865615546703,0.008010380917359396,0.01294858670097199,0.010698587849859617
470,0.0021004569716751575,0.005742471665143967,0.007842928636819124,0.007924074808880483,0.012912835282575568,0.010573878730564186
471,0.0020048299338668585,0.005605057347565889,0.007609887281432748,0.00783557895603419,0.012876712497976874,0.010444844971289448
472,0.0019029874820262194,0.005464217159897089,0.007367204641923308,0.007746022211522269,0.012840214602932208,0.010312051675273336
473,0.001804650528356433,0.005319951567798853,0.007124602096155286,0.007659271897177692,0.012803438736915917,0.010178160967477638
474,0.0017219180008396506,0.005172259174287319,0.00689417717512697,0.007578500712731015,0.012766449785046118,0.010042902929544456
475,0.0016042018542066216,0.005021430552005768,0.0066256324062123895,0.007483838929514443,0.012727573864847432,0.009878252916675618
476,0.0014757845783606172,0.004875815939158201,0.006351600517518818,0.007385779356332864,0.012684109549638852,0.009700738684949146
477,0.0013422798365354538,0.0047303298488259315,0.006072609685361385,0.007287036724283516,0.012637699404442088,0.009518523708872968
478,0.001202171086333692,0.004583436530083418,0.00578560761641711,0.007190256018520543,0.012588307110125369,0.009332396341558939
479,0.001049153390340507,0.004434696864336729,0.005483850254677236,0.007093610704165111,0.01253606602237726,0.009132392033501368
480,0.0008932786295190454,0.004284300841391087,0.005177579470910132,0.007001571449086545,0.012482921589796483,0.008927245619646909
481,0.0007420008187182248,0.004138887394219637,0.004880888212937862,0.0069143818024873715,0.01242311606550281,0.008719824764705926
482,0.0005980762653052807,0.003995012957602739,0.00459308922290802,0.00683032943076358,0.012358867465012975,0.008516008485737461
483,0.0004381727776490152,0.0038746516220271587,0.004312824399676174,0.006744000331605095,0.01230095403129754,0.008325841884539378
484,0.00026257458375766873,0.0037673264741897583,0.004029901057947427,0.0066582755984254584,0.012247069589414053,0.008146041353612302
485,7.107599230948836e-05,0.003670590929687023,0.0037416669219965115,0.006575606802806821,0.012193719598984878,0.00796273004824861
486,-0.0001295126130571589,0.0035755170974880457,0.003446004484430887,0.006500182521384594,0.012138919777339356,0.007779015447677576
487,-0.00034023518674075603,0.0034788011107593775,0.0031385659240186214,0.006434172723320979,0.012077265457470412,0.0075896098724286916
488,-0.000557798717636615,0.0033790983725339174,0.0028212996548973024,0.00637962894831811,0.01200858660280613,0.0073986437037860025
489,-0.0007808916852809489,0.003275994909927249,0.0024951032246463,0.006337454298853187,0.011934319602717174,0.007209768860807945
490,-0.0009997938759624958,0.003170193638652563,0.0021703997626900673,0.006308443907833271,0.011854984703790265,0.007017690136389812
491,-0.0011937523959204555,0.0030633811838924885,0.001869628787972033,0.006293078177184678,0.011765094031034925,0.006798489484871078
492,-0.0013815192505717278,0.0029554248321801424,0.0015739055816084146,0.0062901017732593465,0.011666282557931645,0.006568755800096815
493,-0.001569184591062367,0.0028470372781157494,0.0012778526870533824,0.0062985112278997595,0.011561542337777914,0.00633058004474191
494,-0.0017469298327341676,0.0027382867410779,0.0009913569083437324,0.006314366312032559,0.011450760222424704,0.006077605978654364
495,-0.0019268746254965663,0.0026259913574904203,0.000699116731993854,0.006345912131439486,0.011331456951399907,0.005813101178899863
496,-0.0021142810583114624,0.002508669625967741,0.0003943885676562786,0.006398890252471573,0.01119371841608762,0.005533288524147141
497,-0.002310250885784626,0.002387457061558962,7.720617577433586e-05,0.006474431884209236,0.011036908964087662,0.005246404329312444
498,-0.0025277428794652224,0.0022626370191574097,-0.0002651058603078127,0.006575894090350038,0.010868266254972836,0.004969353596737553
499,-0.002756257075816393,0.002139782765880227,-0.0006164743099361658,0.006701936415580629,0.010688173840287927,0.00470615907467941
500,-0.0029916532803326845,0.0020160810090601444,-0.0009755722712725401,0.00685011202597531,0.010495841237981527,0.004464650841160612
501,-0.003232146380469203,0.0018874886445701122,-0.0013446577358990908,0.00701758925112301,0.01029206892812986,0.004256615712686931
502,-0.003476606449112296,0.0017473800107836723,-0.0017292264383286238,0.00720144635614504,0.010072975822942821,0.004092718376841851
503,-0.0037241559475660324,0.0016017518937587738,-0.0021224040538072586,0.007398965318609323,0.00984529518924245,0.0039871624366783825
504,-0.003974524792283773,0.0014491855399683118,-0.0025253392523154616,0.007608644163051058,0.00961116776625876,0.0039507720016658315
505,-0.00421738950535655,0.0012840304989367723,-0.002933359006419778,0.007825828283218397,0.009368164433387845,0.0039828384717179605
506,-0.004448315594345331,0.0011123312870040536,-0.0033359843073412776,0.008046986703276244,0.009118944006913175,0.004077804528987613
507,-0.004679049365222454,0.0009372830973006785,-0.0037417662679217756,0.008274810424803039,0.008868439086289667,0.004243644614130282
508,-0.004917265381664038,0.0007596215582452714,-0.004157643823418766,0.008512432353291697,0.008619822733090999,0.0044821064999783335
509,-0.005168274510651827,0.000583350018132478,-0.004584924492519349,0.00876287876618347,0.008376096737856173,0.004787442002742508
510,-0.005426882300525904,0.00041389765101484954,-0.005012984649511054,0.009024425830714194,0.008139990743001521,0.005140353875980566
511,-0.005691485945135355,0.0002487179881427437,-0.005442767956992611,0.009296145806503715,0.007913155239771588,0.00553278170868649
512,-0.005960590206086636,8.655008423374966e-05,-0.005874040121852886,0.009579784612355287,0.007697100256300535,0.005956744545805806
513,-0.006231608800590038,-7.74303189245984e-05,-0.006309039119514637,0.009873308758898804,0.007493531115909471,0.006408096531770155
514,-0.006504947319626808,-0.00024419312831014395,-0.006749140447936952,0.010174646487327504,0.007303348344360165,0.006882844897496964
515,-0.0067803687416017056,-0.00041566434083506465,-0.00719603308243677,0.01048188729418031,0.0071249153427622135,0.0073791116964733
516,-0.0070573799312114716,-0.0005869632004760206,-0.007644343131687492,0.01079338255646743,0.00696088723350056,0.007887949453292718
517,-0.00733555993065238,-0.0007569673471152782,-0.008092527277767658,0.011107793371040293,0.006811605888110628,0.008404756977676326
518,-0.007612322457134724,-0.0009260845836251974,-0.008538407040759921,0.011426429957480147,0.006676453748255321,0.008926688713357259
519,-0.007885009981691837,-0.0010921083157882094,-0.008977118297480047,0.011747104189858517,0.006557241808932087,0.009447321101187154
520,-0.008158251643180847,-0.0012539455201476812,-0.009412197163328528,0.012070845852459895,0.006454386363534777,0.009967642041582679
521,-0.008433587849140167,-0.0014082902343943715,-0.009841878083534539,0.012398109626241577,0.006366733326069942,0.010484868226036781
522,-0.008677272126078606,-0.0015444991877302527,-0.010221771313808858,0.012711936342003844,0.006287741228744886,0.01096514378424483
523,-0.008912697434425354,-0.0016685370355844498,-0.010581234470009804,0.013019671033711603,0.006220506462468944,0.011429449763520458
524,-0.009141761809587479,-0.001784187857992947,-0.010925949667580426,0.013319771716559299,0.006165984479247985,0.011879547211709064
525,-0.009365650825202465,-0.0018911246443167329,-0.011256775469519198,0.013612208925970488,0.006118917178080261,0.012316644455610197
526,-0.009585839696228504,-0.001989971846342087,-0.011575811542570591,0.013897242744414152,0.006078647327611238,0.01274065681174171
527,-0.009802333079278469,-0.0020723985508084297,-0.011874731630086899,0.014172719146779592,0.00604340053178138,0.013140395974829465
528,-0.01001924928277731,-0.002117271302267909,-0.012136520585045218,0.014431547155239489,0.005999267250973792,0.013499868545696217
529,-0.01022490207105875,-0.0021181185729801655,-0.012343020644038916,0.014676095165331927,0.0059460225146718455,0.013808869484040769
530,-0.010401721112430096,-0.0021037443075329065,-0.012505465419963002,0.01489872806525575,0.005891896895935327,0.01408004392549558
531,-0.010513311251997948,-0.002076591132208705,-0.012589902384206653,0.015084836427921503,0.0058387685210456695,0.014293346844868417
532,-0.01059351209551096,-0.002009821590036154,-0.012603333685547113,0.015246407782186827,0.005767298311162468,0.014457296426768105
533,-0.010608302429318428,-0.0019247367745265365,-0.012533039203844965,0.015383728174703605,0.005680380569279028,0.014580141308798353
534,-0.010599869303405285,-0.0018310652812942863,-0.012430934584699571,0.015507766770606014,0.005589900536746086,0.014687396337449659
535,-0.01055959239602089,-0.0017403260571882129,-0.012299918453209102,0.01561756197459418,0.0055035865786713855,0.014781283396749733
536,-0.01051187515258789,-0.0016619887901470065,-0.012173863942734897,0.01571828196407651,0.005426552693989468,0.014877265652523546
537,-0.010464494116604328,-0.0015834240475669503,-0.012047918164171278,0.01581211119710994,0.005360069684114474,0.014964305818282266
538,-0.010425891727209091,-0.0015017950208857656,-0.011927686748094857,0.01590629041612488,0.005306967308139613,0.015045924167027611
539,-0.010364078916609287,-0.0014185798354446888,-0.011782658752053976,0.015981072400788162,0.005270558274333785,0.015096371248292969
540,-0.010286876931786537,-0.0013134469045326114,-0.011600323836319149,0.016030385204807842,0.005249685437674767,0.015100234204807546
541,-0.010199601761996746,-0.001162549015134573,-0.011362150777131319,0.016058212936872224,0.005237553033315485,0.015052810431015976
542,-0.010040190070867538,-0.0009880035649985075,-0.011028193635866046,0.016026209315383913,0.005238954146630347,0.014926676548771013
543,-0.009831720031797886,-0.0008022605325095356,-0.010633980564307421,0.015946192816678348,0.005261052342404448,0.014739236824769245
544,-0.00960406195372343,-0.0005906316800974309,-0.010194693633820862,0.0158403296239647,0.005307350978095178,0.014513866705889597
545,-0.009407064877450466,-0.0003593487199395895,-0.009766413597390056,0.015733551885995914,0.0053857286110333006,0.014257229597327762
546,-0.009240079671144485,-0.0001145266360254027,-0.009354606307169888,0.01563211106771964,0.0054977579486023805,0.013971171851379168
547,-0.009071249514818192,0.00012860834249295294,-0.008942641172325239,0.015519888421903185,0.005643048946300287,0.01364507538004477
548,-0.008856573142111301,0.0003779619582928717,-0.00847861118381843,0.01538089639395304,0.005825067775522938,0.013263212972483769
549,-0.00864771194756031,0.0006384205189533532,-0.008009291428606957,0.015233437729726655,0.006028612641955473,0.01285560843390326
550,-0.008360703475773335,0.0009218805353157222,-0.007438822940457612,0.01504022842391603,0.006247837756528401,0.012375209738464964
551,-0.008057331666350365,0.001212302246131003,-0.006845029420219362,0.014819998283733324,0.006479952120330034,0.011835392480729968
552,-0.00772114098072052,0.001491776667535305,-0.006229364313185215,0.014578011806304235,0.0067181692110606815,0.01124614536609672
553,-0.007329168729484081,0.00174655020236969,-0.005582618527114391,0.014305383528265938,0.006951806357775466,0.01060537533870186
554,-0.006940401159226894,0.001971494173631072,-0.004968906985595822,0.01403110054206334,0.0071810753195731365,0.00994904879140937
555,-0.006588811054825783,0.0021713688038289547,-0.004417442250996828,0.013772663363793533,0.007406499529693584,0.009293166658585766
556,-0.006286881398409605,0.002328576287254691,-0.003958305111154914,0.01353634033768734,0.007621841593801217,0.008654256427145506
557,-0.006038597319275141,0.0024566552601754665,-0.0035819420590996742,0.01331748222318611,0.007832505087218338,0.0080255470430761
558,-0.005819168407469988,0.0025681382976472378,-0.00325103010982275,0.013110833372029371,0.008042868122414214,0.007404684692389216
559,-0.005585081409662962,0.002659180434420705,-0.002925900975242257,0.012897736627673176,0.008252811460646069,0.006777425222680702
560,-0.005260610952973366,0.0027338045183569193,-0.0025268064346164465,0.01265303179490333,0.008463987888054792,0.0061180925583752665
561,-0.004947209265083075,0.0027923542074859142,-0.0021548550575971603,0.012405484334772296,0.008676712693330882,0.0054569830474132065
562,-0.004672849550843239,0.002848320873454213,-0.0018245286773890257,0.012164952284306953,0.008894622734348065,0.00479618260526793
563,-0.004439511336386204,0.002909588860347867,-0.0015299224760383368,0.011939713593673766,0.009117396206294709,0.004147738865394141
564,-0.004249345511198044,0.002992006717249751,-0.0012573387939482927,0.011735842609213305,0.00935081798540825,0.0035146764143334248
565,-0.004112535621970892,0.003063253127038479,-0.001049282494932413,0.011556863597436925,0.009577886500810028,0.002918806327117798
566,-0.004013542551547289,0.0031164491083472967,-0.0008970934431999922,0.01140100963994591,0.009791945424510054,0.0023727740495201968
567,-0.003944176249206066,0.0031502069905400276,-0.0007939692586660385,0.011266065389215981,0.00999061868941275,0.0018822731498317018
568,-0.0038992452900856733,0.003165959846228361,-0.0007332854438573122,0.011150227612418753,0.010172244046934233,0.001456724323575491
569,-0.0038663821760565042,0.003169778734445572,-0.0006966034416109324,0.011048944970370959,0.010338027656315307,0.0011024642136280753
570,-0.003844333114102483,0.003166194073855877,-0.0006781390402466059,0.010960576819365802,0.010487979656559065,0.0008393963992628946
571,-0.0038309155497699976,0.00315842661075294,-0.0006724889390170574,0.01088375040862378,0.010621312706615066,0.0006991673653202547
572,-0.003823376726359129,0.003148307092487812,-0.0006750696338713169,0.010816750630452687,0.010738255644643611,0.0006911423475353586
573,-0.003823133883997798,0.0031365996692329645,-0.0006865342147648335,0.010759198128837175,0.010838713553715898,0.0007754884795445603
574,-0.0038260184228420258,0.003123232163488865,-0.0007027862593531609,0.010709828904059106,0.010922437432183341,0.0008929725628053207
575,-0.0038310682866722345,0.003108312375843525,-0.0007227559108287096,0.01066848318815325,0.010989693516811118,0.0010094242054606312
576,-0.0038367798551917076,0.0030918270349502563,-0.0007449528202414513,0.010634645356740633,0.011041117590184295,0.0011099567219283479
577,-0.003844061167910695,0.0030749663710594177,-0.0007690947968512774,0.010608535193718651,0.011078072902601615,0.0011906000233506827
578,-0.0038510786835104227,0.00305649871006608,-0.0007945799734443426,0.010589738872265388,0.011101109025543723,0.0012502806173217628
579,-0.003856190713122487,0.003036667127162218,-0.000819523585960269,0.010577713828773825,0.011111723308033025,0.0012890383497358834
580,-0.0038582484703511,0.0030153088737279177,-0.0008429395966231823,0.010572095512289905,0.011111223484709668,0.0013089475154698302
581,-0.003856930648908019,0.00299157970584929,-0.0008653509430587292,0.010572375831733663,0.011100464414380345,0.0013126734251519732
582,-0.0038518805522471666,0.0029663487803190947,-0.000885531771928072,0.010577905008560956,0.011080590803451735,0.0013016776758159475
583,-0.0038454283494502306,0.0029422426596283913,-0.0009031856898218393,0.010588391952049837,0.011053734924800971,0.001279254843383849
584,-0.003836118383333087,0.002919588005170226,-0.0009165303781628609,0.010602942006105474,0.011021914947602159,0.0012474393284787172
585,-0.003822839120402932,0.0028980099596083164,-0.0009248291607946157,0.010620697294445529,0.010986491576763511,0.0012082468273642976
586,-0.003805786371231079,0.002877255203202367,-0.0009285311680287123,0.010641046688846816,0.01094872952351574,0.0011643775114757121
587,-0.0037814988754689693,0.002857249230146408,-0.0009242496453225613,0.010662626289737617,0.010909828318942983,0.0011146573426584012
588,-0.003750727279111743,0.0028401240706443787,-0.0009106032084673643,0.010684839521253734,0.010870984455097463,0.0010589706703491798
589,-0.0037175738252699375,0.002825017785653472,-0.0008925560396164656,0.010707923708566084,0.010833159002122164,0.0010033083680607837
590,-0.0036834164056926966,0.002810628619045019,-0.0008727877866476774,0.01073183738824432,0.010797011746354336,0.000951093920076748
591,-0.003648931859061122,0.0027963691391050816,-0.0008525627199560404,0.01075642780028804,0.01076309257424436,0.0009040641315451862
592,-0.0036144431214779615,0.002782063791528344,-0.0008323793299496174,0.010781430298636962,0.010731958927103704,0.0008629749734157033
593,-0.003580070100724697,0.0027677544858306646,-0.0008123156148940325,0.010806510886423261,0.010704128007505356,0.0008278634089891327
594,-0.0035460873041301966,0.0027533983811736107,-0.0007926889229565859,0.010831347016854597,0.01067998582900488,0.0007986841867695263
595,-0.0035126160364598036,0.0027390271425247192,-0.0007735888939350843,0.010855610062485919,0.010659810981020482,0.0007748538748061134
596,-0.003479746403172612,0.002724678721278906,-0.0007550676818937063,0.010879001539050649,0.010643763723014192,0.0007555317996698584
597,-0.0034476614091545343,0.002710288390517235,-0.0007373730186372995,0.01090127726957421,0.01063187166080258,0.0007399584141079328
598,-0.0034164246171712875,0.002695862203836441,-0.0007205624133348465,0.010922233447148032,0.010624066424163999,0.0007271755919513062
599,-0.003386180382221937,0.002681300276890397,-0.0007048801053315401,0.010941736465126589,0.010620175552415534,0.0007164931930647679
600,-0.0033568828366696835,0.0026666277553886175,-0.0006902550812810659,0.010959682247309723,0.010619976838349162,0.0007070627008404166
601,-0.0033286598045378923,0.0026522018015384674,-0.0006764580029994249,0.01097603306495883,0.010623741515242192,0.0006979369234203765
602,-0.003301595337688923,0.0026383267249912024,-0.0006632686126977205,0.010990803706969891,0.01063171944452438,0.0006883261403385851
603,-0.003275726456195116,0.002624348271638155,-0.0006513781845569611,0.011004036733654457,0.010643070455086492,0.0006787340539973067
604,-0.0032511421013623476,0.0026098249945789576,-0.00064131710678339,0.011015833411476118,0.010657180625355924,0.0006696403564424158
605,-0.0032277058344334364,0.002594640478491783,-0.0006330653559416533,0.011026278590608682,0.010673559288850805,0.0006611260516366173
606,-0.003205308225005865,0.0025787565391510725,-0.0006265516858547926,0.011035476947923492,0.010691762233636708,0.0006533104194912625
607,-0.003182868007570505,0.002562185749411583,-0.0006206822581589222,0.011043417569467097,0.010711369365664013,0.0006454730495839528
608,-0.0031605982221663,0.002544986316934228,-0.0006156119052320719,0.011050313829492455,0.010731982117076272,0.0006380488903242375
609,-0.00313903228379786,0.0025271775666624308,-0.0006118547171354294,0.01105638595736854,0.01075323595413003,0.0006317539483020615
610,-0.003118120599538088,0.0025088435504585505,-0.0006092770490795374,0.011061720046638282,0.010774785310524247,0.0006266600207217151
611,-0.003097767708823085,0.002490133745595813,-0.000607633963227272,0.011066386278949226,0.010796275439860017,0.0006227237840673178
612,-0.0030777680221945047,0.0024710572324693203,-0.0006067107897251844,0.01107043964153883,0.010817475392733743,0.000619810491945164
613,-0.003058083588257432,0.0024516077246516943,-0.0006064758636057377,0.011073978043058569,0.01083815348577654,0.0006179385993020202
614,-0.00303863687440753,0.002431824803352356,-0.0006068120710551739,0.01107711002652519,0.010858118424776955,0.0006170028595359937
615,-0.0030179740861058235,0.0024117794819176197,-0.0006061946041882038,0.01107967952347093,0.010877219696265853,0.0006155192782153047
616,-0.002994781592860818,0.0023924673441797495,-0.0006023142486810684,0.011081457951746148,0.010895834644965368,0.0006112239813609085
617,-0.002971505746245384,0.0023754017893224955,-0.0005961039569228888,0.01108290062321836,0.010914777210803268,0.000605041526673929
618,-0.0029489477165043354,0.0023585425224155188,-0.0005904051940888166,0.011084331620457485,0.01093330436241457,0.0005997981938051011
619,-0.002927124034613371,0.00234111025929451,-0.000586013775318861,0.011085961458472448,0.010950994118673953,0.0005961822808017219
620,-0.0029059487860649824,0.0023230852093547583,-0.0005828635767102242,0.01108792220656417,0.010967735324875515,0.0005940219216222576
621,-0.00288373907096684,0.00230620801448822,-0.0005775310564786196,0.011089543724107462,0.010983991348140206,0.000589920254211285
622,-0.0028605270199477673,0.0022894665598869324,-0.0005710604600608349,0.011090582555941086,0.010999598224908277,0.0005849400933929444
623,-0.0028379892464727163,0.0022722326684743166,-0.0005657565779983997,0.011091587363699185,0.011014365882961077,0.0005813247631210921
624,-0.0028149904683232307,0.0022544448729604483,-0.0005605455953627825,0.01109250801604939,0.011028221233948544,0.0005779562714394284
625,-0.0027917837724089622,0.0022361204028129578,-0.0005556633695960045,0.01109357073784411,0.01104116590928079,0.0005749749697815317
626,-0.0027689742855727673,0.002218837384134531,-0.0005501369014382362,0.01109513857445604,0.011053722698114764,0.0005713170744970472
627,-0.00274660880677402,0.002202739007771015,-0.000543869799003005,0.01109743335731987,0.011066004209164405,0.0005668232268517871
628,-0.0027249054983258247,0.002186519093811512,-0.0005383864045143127,0.01110060039447747,0.01107768481560281,0.0005629595610637034
629,-0.0027038261760026217,0.002169741550460458,-0.0005340846255421638,0.011104706292152525,0.011088637276439396,0.0005600166016928387
630,-0.002683171071112156,0.0021524205803871155,-0.0005307504907250404,0.011109730837300996,0.011098879635542805,0.0005577146575758335
631,-0.00266274088062346,0.0021354390773922205,-0.0005273018032312393,0.011115616309949056,0.011108562142055843,0.000554956087336925
632,-0.002642553299665451,0.002119515324011445,-0.000523037975654006,0.011122283296856684,0.011117838246090304,0.0005511134014935886
633,-0.0026225929614156485,0.0021037885453552008,-0.0005188044160604477,0.01112964146447768,0.01112671136542482,0.0005471046291763122
634,-0.0026027485728263855,0.0020880401134490967,-0.0005147084593772888,0.011137611727241143,0.011135149934521929,0.0005430234852051786
635,-0.00258309836499393,0.0020721524488180876,-0.0005109459161758423,0.011146111096801645,0.011143183553228544,0.0005390899688045834
636,-0.0025630404707044363,0.002057070145383477,-0.0005059703253209591,0.011155217568283322,0.011150949157791272,0.0005338344876376013
637,-0.002542865462601185,0.0020424278918653727,-0.0005004375707358122,0.011164895641128405,0.011158488382207288,0.000527974236600079
638,-0.002522815950214863,0.0020278694573789835,-0.0004949464928358793,0.011175027213378168,0.01116581646982059,0.0005221116267898259
639,-0.0025029887910932302,0.002013283548876643,-0.0004897052422165871,0.011185494040390579,0.011172982874748863,0.0005164697577429435
640,-0.002483330201357603,0.0019987320993095636,-0.00048459810204803944,0.01119617794460264,0.011180069781039434,0.0005109426595486152
641,-0.0024638541508466005,0.0019842498004436493,-0.00047960435040295124,0.011206985999265576,0.011187174912182147,0.0005055387609460382
642,-0.002444559708237648,0.0019698680844157934,-0.0004746916238218546,0.011217850758124719,0.01119437190226712,0.0005002409452125312
643,-0.0024254429154098034,0.00195561395958066,-0.0004698289558291435,0.011228718196129975,0.011201730880211902,0.00049503199734035
644,-0.002409152453765273,0.0019414781127125025,-0.0004676743410527706,0.011239585182058424,0.011209305140964259,0.0004922778225145799
645,-0.00239431275986135,0.0019275754457339644,-0.0004667373141273856,0.011250381427949587,0.011217120414852101,0.0004904773746955193
646,-0.0023795536253601313,0.0019139765063300729,-0.0004655771190300584,0.011261043202835148,0.011225211391237605,0.000488329760024939
647,-0.002362833358347416,0.0019006602233275771,-0.0004621731350198388,0.011271725469032814,0.011233580674469671,0.00048395700336729795
648,-0.0023453657049685717,0.0018874662928283215,-0.0004578994121402502,0.011282472303182052,0.011242219276434729,0.00047884806008547434
649,-0.0023279041051864624,0.0018743042601272464,-0.000453599845059216,0.011293322642606464,0.011251114413682463,0.0004738525728748438
650,-0.0023106245789676905,0.0018611287232488394,-0.0004494958557188511,0.011304330954321927,0.011260259704273206,0.00046917359887752665
651,-0.0022935664746910334,0.0018479261780157685,-0.00044564029667526484,0.011315514468781306,0.011269651625220237,0.00046485234661731403
652,-0.002276681363582611,0.0018347356235608459,-0.00044194574002176523,0.011326857372793412,0.011279300256266795,0.000460786510022105
653,-0.0022600041702389717,0.0018215430900454521,-0.0004384610801935196,0.011338328095259788,0.011289215524005584,0.0004570252727962718
654,-0.0022434655111283064,0.001808402594178915,-0.00043506291694939137,0.011349881279087868,0.011299401047649931,0.0004534307490428869
655,-0.002227040706202388,0.0017953527858480811,-0.0004316879203543067,0.011361455854364377,0.011309855838879964,0.0004499295665304747
656,-0.0022107334807515144,0.001782395993359387,-0.0004283374873921275,0.011373008339884768,0.01132057089090162,0.0004465159628772785
657,-0.0021945778280496597,0.0017695077694952488,-0.00042507005855441093,0.011384512205947666,0.011331533867326606,0.00044324408068678606
658,-0.0021785341668874025,0.0017567260656505823,-0.0004218081012368202,0.01139594317495725,0.01134273264720915,0.00044001644587469626
659,-0.002162633463740349,0.0017435374902561307,-0.0004190959734842181,0.01140728652789122,0.0113539650507293,0.00043731620211932295
660,-0.002146837068721652,0.0017294143326580524,-0.0004174227360635996,0.01141854289846006,0.011364987668661666,0.00043555946291943095
661,-0.002130432054400444,0.0017150684725493193,-0.00041536358185112476,0.011429803294968427,0.01137597177410577,0.0004336718184924758
662,-0.002109561115503311,0.0017008379800245166,-0.0004087231354787946,0.01144126173361876,0.011387014540369516,0.00042727448697433944
663,-0.0020854631438851357,0.001686577801592648,-0.0003988853422924876,0.01145270358687711,0.011398178737703522,0.0004177916105657147
664,-0.0020613684318959713,0.0016720232088118792,-0.00038934522308409214,0.011463984547823386,0.01140946872996352,0.00040872835708405977
665,-0.0020380655769258738,0.0016571123851463199,-0.0003809531917795539,0.011475195324888294,0.011420870340217673,0.00040086490950749624
666,-0.002015755046159029,0.001641822513192892,-0.00037393253296613693,0.011486453164040868,0.01143239188979234,0.000394368094043209
667,-0.001994888996705413,0.0016262843273580074,-0.00036860466934740543,0.01149778192363518,0.011444055892672358,0.0003894242852488986
668,-0.0019751680083572865,0.0016105303075164557,-0.0003646377008408308,0.011509209094495433,0.011455880575366792,0.00038569835846206815
669,-0.001956008840352297,0.0015947273932397366,-0.00036128144711256027,0.011520735565198125,0.011467879175852335,0.00038247253430335695
670,-0.0019372300012037158,0.0015789357712492347,-0.0003582942299544811,0.011532338730093444,0.01148006151638601,0.00037954458874536626
671,-0.0019188239239156246,0.001563126570545137,-0.0003556973533704877,0.011543996348318323,0.011492419087169112,0.00037696949270285584
672,-0.001900591654703021,0.0015473943203687668,-0.00035319733433425426,0.01155568525581233,0.011504930125533771,0.00037446345881066037
673,-0.00188253668602556,0.0015317356446757913,-0.00035080104134976864,0.011567378883418944,0.011517585464961417,0.00037204782806819916
674,-0.0018646984826773405,0.0015161032788455486,-0.0003485952038317919,0.011579056252406255,0.011530354823409158,0.0003698234960525035
675,-0.0018469026545062661,0.0015005931491032243,-0.00034630950540304184,0.011590719790910503,0.011543214003705875,0.0003675119486724441
676,-0.0018292726017534733,0.0014851292362436652,-0.00034414336550980806,0.011602347291397773,0.011556145899089813,0.00036532939924401926
677,-0.001811384572647512,0.001469721202738583,-0.00034166336990892887,0.01161397546774427,0.011569123665093767,0.0003632204363666728
678,-0.0017935432260856032,0.0014543263241648674,-0.00033921690192073584,0.01162574857897595,0.011582126905558526,0.0003614611728446961
679,-0.0017757801106199622,0.0014392596203833818,-0.00033652049023658037,0.011637674554329328,0.011595340847951665,0.00035960802117813133
680,-0.001758252503350377,0.0014245512429624796,-0.0003337012603878975,0.011649654239757721,0.011608881914643654,0.00035772315780522646
681,-0.0017409230349585414,0.0014100633561611176,-0.00033085967879742384,0.011661589052387372,0.011622632528284245,0.00035582268058703535
682,-0.0017238154541701078,0.0013958957279101014,-0.00032791972626000643,0.011673399113664848,0.011636813024629508,0.0003540085404661563
683,-0.001706956303678453,0.0013818144798278809,-0.0003251418238505721,0.011685046393183527,0.011651264183771812,0.00035239140375662847
684,-0.001690434291958809,0.001367668155580759,-0.00032276613637804985,0.011696525238184902,0.011665887631162285,0.0003511313518079474
685,-0.001674288185313344,0.0013535349862650037,-0.0003207531990483403,0.011707826677194002,0.01168061535439174,0.0003501379020695884
686,-0.0016588179860264063,0.001339402631856501,-0.0003194153541699052,0.011718958647227733,0.01169540239887619,0.00034971183411026886
687,-0.0016435214783996344,0.0013253268552944064,-0.00031819462310522795,0.011730047856392192,0.011710192807300523,0.0003492675325587976
688,-0.0016282409196719527,0.0013108429266139865,-0.00031739799305796623,0.011741156890108049,0.011724965217570004,0.0003490353173269874
689,-0.001613029045984149,0.001295703579671681,-0.00031732546631246805,0.011752317143004494,0.011739700237514123,0.0003492486709445737
690,-0.0015976185677573085,0.0012813546927645802,-0.00031626387499272823,0.011763582047532447,0.011754377798677313,0.00034828534799353366
691,-0.0015821867855265737,0.0012675018515437841,-0.0003146849339827895,0.011774955811399137,0.011769062645111525,0.0003467483630836615
692,-0.001566227525472641,0.001254055299796164,-0.00031217222567647696,0.011786585284018467,0.01178376440352358,0.0003443730817169226
693,-0.0015498290304094553,0.001240673242136836,-0.00030915578827261925,0.011798512231046878,0.011798454033245104,0.0003416659571167367
694,-0.0015318666119128466,0.001227238797582686,-0.0003046278143301606,0.011810692749848667,0.011813082226311482,0.0003378339554305399
695,-0.0015124583151191473,0.0012136365985497832,-0.00029882171656936407,0.01182307500937452,0.011827620812677849,0.00033318287076665443
696,-0.001493315794505179,0.0011997524416074157,-0.00029356335289776325,0.01183563378104206,0.01184205849525741,0.0003292758311169609
697,-0.0014746978413313627,0.0011856664204970002,-0.0002890314208343625,0.011848416927824791,0.01185639343928811,0.00032609887381934233
698,-0.0014566624304279685,0.0011714312713593245,-0.00028523115906864405,0.011861420301105128,0.01187061076135916,0.00032356409826338076
699,-0.0014390788273885846,0.0011572345392778516,-0.00028184428811073303,0.011874644561593664,0.011884422834328424,0.00032133218302023066
700,-0.0014218668220564723,0.001143934903666377,-0.00027793191839009523,0.011888059046614077,0.011897812552737051,0.0003183566029306284
701,-0.0014050417812541127,0.0011319926707074046,-0.0002730491105467081,0.01190161869024516,0.01191055172128638,0.00031415556251514546
702,-0.0013888085959479213,0.0011206342605873942,-0.00026817433536052704,0.011915275874779214,0.01192288480091423,0.0003098788418166108
703,-0.00137326552066952,0.0011095432564616203,-0.00026372226420789957,0.011929011201574406,0.011934800022459481,0.00030593257592064144
704,-0.0013582202373072505,0.0010987427085638046,-0.0002594775287434459,0.011942827547457431,0.011946303823965873,0.00030206489859862715
705,-0.0013437699526548386,0.0010881060734391212,-0.0002556638792157173,0.011956685325334972,0.011957454176513697,0.000298518297703612
706,-0.001329763326793909,0.0010776733979582787,-0.0002520899288356304,0.011970572467092667,0.011968333282802437,0.0002951080030462487
707,-0.0013161618262529373,0.0010674091754481196,-0.0002487526508048177,0.011984456472638612,0.011979043483452812,0.0002918648548363703
708,-0.0013029418187215924,0.001057277200743556,-0.0002456646179780364,0.01199830551895387,0.011989683800962929,0.00028882063536618167
709,-0.0012899973662570119,0.0010472830617800355,-0.0002427143044769764,0.01201209819537567,0.012000338251264234,0.00028588196877881106
710,-0.0012774212518706918,0.0010373155819252133,-0.00024010566994547844,0.012025797430260932,0.012011090324988415,0.00028327424067803216
711,-0.0012650976423174143,0.0010273967636749148,-0.00023770087864249945,0.01203939373536237,0.012021999585385882,0.00028086221693084085
712,-0.0012530026724562049,0.001017500297166407,-0.00023550237528979778,0.012052869609507012,0.012033116071325406,0.00027866319340428804
713,-0.0012410411145538092,0.0010076637845486403,-0.00023337733000516891,0.01206621271303845,0.012044470238044853,0.00027654130233814415
714,-0.001229301211424172,0.0009978048037737608,-0.00023149640765041113,0.01207940025910902,0.012056080348870497,0.0002746708814844098
715,-0.0012177338358014822,0.0009879313874989748,-0.0002298024483025074,0.012092433439495754,0.012067947000076344,0.0002729876761245872
716,-0.001206283806823194,0.000978053081780672,-0.00022823072504252195,0.01210531687939978,0.012080063672255314,0.00027142960420162336
717,-0.001194995827972889,0.0009681359515525401,-0.00022685987642034888,0.012118041053750772,0.012092413688255442,0.0002700707942534607
718,-0.0011837498750537634,0.0009582508355379105,-0.00022549903951585293,0.012130627093601905,0.012104972593959182,0.0002687150455919793
719,-0.001172655145637691,0.0009483690373599529,-0.0002242861082777381,0.012143083883305648,0.01211772249477776,0.00026748890823974423
720,-0.0011622043093666434,0.0009384865988977253,-0.00022371771046891809,0.012155612636395148,0.012130622228868258,0.0002667722838606323
721,-0.0011518476530909538,0.0009286259883083403,-0.00022322166478261352,0.012168171640072363,0.012143644414742204,0.00026609147442721804
722,-0.0011414291802793741,0.0009188428521156311,-0.00022258632816374302,0.012180702839198419,0.012156768010998622,0.0002652638564376787
723,-0.001131044584326446,0.000909073802176863,-0.0002219707821495831,0.012193156332478318,0.01216997036176603,0.00026446009508912077
724,-0.0011206333292648196,0.0008993521914817393,-0.00022128113778308034,0.012205527919732883,0.012183218479009094,0.0002635881059707576
725,-0.0011101674754172564,0.0008897061925381422,-0.00022046128287911415,0.012217822339941188,0.01219649189981831,0.00026259538882575573
726,-0.0010997229255735874,0.0008800937794148922,-0.00021962914615869522,0.01223003840739314,0.012209769308624595,0.00026159005190726686
727,-0.0010892647551372647,0.0008705410873517394,-0.00021872366778552532,0.012242191327480712,0.012223031182715059,0.0002605161533666529
728,-0.0010788912186399102,0.0008609796059317887,-0.00021791161270812154,0.012254291689885611,0.01223626707852721,0.00025953974272630633
729,-0.001068553188815713,0.0008514320943504572,-0.00021712109446525574,0.012266364330094485,0.012249456288525345,0.0002585820390914759
730,-0.0010582159738987684,0.0008421307429671288,-0.00021608523093163967,0.012278426019816567,0.012262495741161637,0.00025749861996520845
731,-0.0010479458142071962,0.0008329623960889876,-0.00021498341811820865,0.012290476653706108,0.012275293753711052,0.00025650875388833367
732,-0.0010377282742410898,0.0008236912544816732,-0.00021403701975941658,0.01230253170218386,0.012287852684719228,0.00025574619445696166
733,-0.0010275915265083313,0.0008142429287545383,-0.000213348597753793,0.012314585519242973,0.012300182907924088,0.0002552621904402909
734,-0.0010175053030252457,0.0008046575239859521,-0.00021284777903929353,0.012326643165178449,0.012312318001842824,0.00025496690513833643
735,-0.0010073317680507898,0.0007950645522214472,-0.0002122672158293426,0.012338716839107828,0.012324302067132925,0.00025459247029359887
736,-0.0009971574181690812,0.0007854666328057647,-0.00021169078536331654,0.012350786921082522,0.012336169622327258,0.00025421630576615993
737,-0.0009867178741842508,0.0007759297732263803,-0.00021078810095787048,0.012363098111179591,0.012347948532677613,0.00025330917368970434
738,-0.0009754584752954543,0.0007664673612453043,-0.00020899111405014992,0.012376299340463026,0.012359671742871479,0.00025072920873616766
739,-0.0009639650234021246,0.0007570277666673064,-0.00020693725673481822,0.012389802657835125,0.012371387453204014,0.00024756904543758783
740,-0.0009525932255201042,0.0007475370075553656,-0.0002050562179647386,0.012403404041215321,0.012383138087102475,0.0002444746432241361
741,-0.0009413448278792202,0.000738278089556843,-0.0002030667383223772,0.012417067776892858,0.012394933740426226,0.00024128853190586393
742,-0.0009303850238211453,0.0007289826171472669,-0.00020140240667387843,0.012430761903499909,0.01240682168078213,0.00023853040725659136
743,-0.0009196496685035527,0.0007195986690931022,-0.00020005099941045046,0.012444504961998025,0.012418808770877606,0.00023622900244945656
744,-0.0009090143139474094,0.0007101845694705844,-0.000198829744476825,0.012458302481814853,0.012430917650097788,0.00023421429543615208
745,-0.000898508180398494,0.0007007108652032912,-0.00019779731519520283,0.012472124958858917,0.012443171637097268,0.00023255296514209278
746,-0.00088808051077649,0.0006911982200108469,-0.00019688229076564312,0.012485957811724851,0.012455584871520478,0.00023117197466404878
747,-0.0008777066832408309,0.0006816719542257488,-0.00019603472901508212,0.012499778027061257,0.012468171731501733,0.0002300050529158984
748,-0.0008673476404510438,0.0006721674581058323,-0.0001951801823452115,0.012513559985236126,0.012480935296386185,0.00022895709571662076
749,-0.0008570235222578049,0.000662675651255995,-0.00019434787100180984,0.012527280052231091,0.012493873659342302,0.00022803739303117897
750,-0.0008467556908726692,0.0006531958933919668,-0.0001935597974807024,0.012540923150962915,0.012506982412086667,0.0002272433692258453
751,-0.0008364719105884433,0.0006437881384044886,-0.00019268377218395472,0.012554485041459484,0.012520240945742148,0.000226414823425268
752,-0.0008258525631390512,0.0006343877175822854,-0.0001914648455567658,0.012568084371044985,0.012533646555882079,0.00022514502119037552
753,-0.000811826263088733,0.0006250141886994243,-0.0001868120743893087,0.012581686294421994,0.01254717571524765,0.0002202723030324413
754,-0.0007986269774846733,0.0006153764552436769,-0.00018325052224099636,0.012594584492496577,0.012560852835265288,0.00021605318129588113
755,-0.0007881847559474409,0.0006054550176486373,-0.00018272973829880357,0.012606560154275963,0.012574631200498353,0.00021405938275466992
756,-0.0007786005735397339,0.0005953762447461486,-0.0001832243287935853,0.012618197910939672,0.01258845962641802,0.000212787475103105
757,-0.0007693268707953393,0.0005851697642356157,-0.00018415710655972362,0.012629782394966968,0.012602317185357792,0.00021195672537397021
758,-0.000759955495595932,0.0005749926785938442,-0.00018496281700208783,0.012641495714262482,0.012616167866685339,0.00021115522098435463
759,-0.000750552979297936,0.000564778340049088,-0.00018577463924884796,0.012653384009551683,0.012630007149669695,0.00021059382154454612
760,-0.0007404509233310819,0.0005545809399336576,-0.00018586998339742422,0.012665730843059273,0.012643800499358255,0.00020948759386862345
761,-0.0007289626519195735,0.0005443517584353685,-0.000184610893484205,0.01267873529044347,0.012657550984626483,0.0002070840793440285
762,-0.00071698147803545,0.0005340464413166046,-0.00018293503671884537,0.012691877813894175,0.012671261502955274,0.0002044193238388087
763,-0.000705094076693058,0.0005236520664766431,-0.00018144201021641493,0.012705009868253089,0.012684930912705684,0.00020211179017185952
764,-0.0006934757111594081,0.0005131240468472242,-0.00018035166431218386,0.012718094514071509,0.012698563912252648,0.00020037897500575205
765,-0.0006820378475822508,0.0005025259451940656,-0.00017951190238818526,0.012731127988020596,0.012712156910609791,0.00019905280768174838
766,-0.0006707566790282726,0.0004918752238154411,-0.0001788814552128315,0.012744099677948885,0.012725713781075813,0.00019807042231941217
767,-0.0006595183513127267,0.00048125407192856073,-0.000178264279384166,0.012757003214196632,0.01273924358220593,0.00019720816396919642
768,-0.0006484022014774382,0.00047061301302164793,-0.00017778918845579028,0.01276980489360671,0.01275275421392865,0.0001965821788394818
769,-0.0006372707430273294,0.0004600465181283653,-0.00017722422489896417,0.012782526648921736,0.01276623519087768,0.00019593292476733363
770,-0.0006262468523345888,0.0004493730084504932,-0.00017687384388409555,0.01279514450784757,0.012779661358630607,0.00019554324828909442
771,-0.0006152022979222238,0.0004379692254588008,-0.00017723307246342301,0.012807683784433796,0.012792807963627032,0.00019583162451871313
772,-0.000604068860411644,0.00042642425978556275,-0.00017764460062608123,0.012820160524553637,0.012805773746251095,0.00019613938581410783
773,-0.0005917491507716477,0.0004149675660301,-0.0001767815847415477,0.0128329957591354,0.012818635264370864,0.00019509655598579182
774,-0.0005789110437035561,0.00040366427856497467,-0.0001752467651385814,0.012845955837436042,0.012831434179810832,0.00019334386157976202
775,-0.0005660802125930786,0.0003924801421817392,-0.0001736000704113394,0.012858871384547511,0.012844191859392302,0.00019147321613754642
776,-0.0005534805823117495,0.00038132083136588335,-0.0001721597509458661,0.012871702956898708,0.012856911644269766,0.0001898222023506333
777,-0.0005411030142568052,0.00037018509465269744,-0.00017091791960410774,0.012884466524786817,0.012869596785409878,0.00018838465815030524
778,-0.0005289498367346823,0.0003605624660849571,-0.0001683873706497252,0.012897178500977859,0.012881949382125142,0.00018575888978694308
779,-0.0005171832744963467,0.0003515455755405128,-0.0001656376989558339,0.01290981105196298,0.012894187294723098,0.0001830723192599332
780,-0.0005058897659182549,0.00034258366213180125,-0.0001633061037864536,0.012922362138443349,0.012906306205937615,0.00018091759748444961
781,-0.0004950357251800597,0.0003335077199153602,-0.00016152800526469946,0.01293483985959608,0.012918266514174988,0.00017937915263502343
782,-0.0004844841023441404,0.0003243543906137347,-0.0001601297117304057,0.01294726304589466,0.012930059017808932,0.00017824402646454988
783,-0.00047420422197319567,0.0003151243145111948,-0.00015907990746200085,0.01295962038454919,0.012941717529461586,0.00017746735518296884
784,-0.00046408435446210206,0.0003058949369005859,-0.00015818941756151617,0.012971912893116612,0.012953268282718393,0.0001768404574595949
785,-0.00045416344073601067,0.00029663601890206337,-0.0001575274218339473,0.012984115851336653,0.012964757295903094,0.000176431503446964
786,-0.00044426764361560345,0.00028746513999067247,-0.00015680250362493098,0.01299624704868176,0.012976200743948639,0.00017593273704307917
787,-0.00043816270772367716,0.0002783531090244651,-0.00015980959869921207,0.013007853747641789,0.0129876313342498,0.000178413758812782
788,-0.00043382516014389694,0.00026946840807795525,-0.0001643567520659417,0.013019321916556118,0.01299903311767547,0.00018194921482796994
789,-0.00042922492139041424,0.00026103202253580093,-0.0001681928988546133,0.013030898143595425,0.01301040593112004,0.00018467521464222986
790,-0.0004240528796799481,0.00025299095432274044,-0.00017106192535720766,0.01304254155083222,0.013021762246151727,0.00018651787247573896
791,-0.0004182266420684755,0.0002453389170113951,-0.0001728877250570804,0.013054219150727927,0.013033098164515092,0.00018746277275725164
792,-0.0004120204539503902,0.00023788248654454947,-0.00017413796740584075,0.01306587192617339,0.01304441409740281,0.00018799927637563202
793,-0.00040543166687712073,0.0002306081441929564,-0.00017482352268416435,0.013077506980046139,0.013055687771501753,0.0001881301710212074
794,-0.0003986272495239973,0.00022341826115734875,-0.00017520898836664855,0.013089109429627682,0.013066921476247632,0.00018810672489794712
795,-0.00039166558417491615,0.00021627532260026783,-0.00017539026157464832,0.013100673505153856,0.013078109225044602,0.00018800517460907689
796,-0.00038461413350887597,0.00020914486958645284,-0.00017546926392242312,0.013112202928238016,0.013089255632565529,0.00018790525529622056
797,-0.0003774556389544159,0.00020204733300488442,-0.0001754083059495315,0.013123701726839621,0.013100368698886684,0.00018774908808264493
798,-0.00037017103750258684,0.0001950184814631939,-0.00017515255603939295,0.013135168177054651,0.013111453870022195,0.00018746183986332083
799,-0.0003628891718108207,0.0001879887277027592,-0.0001749004441080615,0.013146576714513768,0.013122528073444224,0.00018722813840489733
800,-0.0003555907169356942,0.00018097534484695643,-0.00017461537208873779,0.01315793935151495,0.013133591223382554,0.00018699662976383695
801,-0.0003482759348116815,0.00017398638010490686,-0.00017428955470677465,0.013169252978702016,0.013144655710903116,0.00018674370643167413
802,-0.00034099037293344736,0.00016699786647222936,-0.000173992506461218,0.013180516647501991,0.01315572850169982,0.00018653424709597896
803,-0.0003336181689519435,0.00016009234241209924,-0.00017352582653984427,0.013191748961006595,0.01316679796812116,0.00018615838457748597
804,-0.0003263724211137742,0.00015313777839764953,-0.00017323464271612465,0.013202911165110154,0.013177891009628207,0.00018595949553881208
805,-0.000319047539960593,0.0001462673972127959,-0.00017278014274779707,0.013214051714345778,0.013188984142946123,0.00018558697403886777
806,-0.0003118222812190652,0.00013953856250736862,-0.00017228371871169657,0.01322513138612367,0.013199760499550663,0.0001852057594705993
807,-0.0003046167257707566,0.00013313158706296235,-0.00017148513870779425,0.013236176652532228,0.013210143745935475,0.00018460254091477848
808,-0.00029822008218616247,0.00012698596401605755,-0.00017123411817010492,0.013246772495009315,0.013220252006263663,0.0001845110899670927
809,-0.00029225400066934526,0.00012099887680960819,-0.00017125512385973707,0.01325702433778534,0.013230088254824572,0.00018468070231556302
810,-0.0002863738336600363,0.00011502118286443874,-0.00017135265079559758,0.013267083168792413,0.013239653414699003,0.00018493235346661428
811,-0.00028046523220837116,0.00010903096699621528,-0.00017143426521215588,0.013277023734206977,0.013248954148756624,0.000185184827694991
812,-0.0002744689991232008,0.00010306503099855036,-0.00017140396812465042,0.01328689780154633,0.013258024741859251,0.00018534930514736472
813,-0.00026842724764719605,9.711369784781709e-05,-0.00017131354979937896,0.01329671575953723,0.01326690078174876,0.00018547404480820547
814,-0.0002623400650918484,9.118798334384337e-05,-0.000171152081748005,0.01330647970833324,0.013275624680255187,0.00018554930827017387
815,-0.00025628472212702036,8.641472231829539e-05,-0.00016986999980872497,0.01331618982653552,0.013284266774041117,0.00018460908844494125
816,-0.0002503204741515219,8.269733370980248e-05,-0.00016762314044171944,0.013325836594236905,0.013292901321678501,0.0001828470799734873
817,-0.00024471935466863215,7.902585639385507e-05,-0.00016569349827477708,0.0133353685478564,0.013301513429489133,0.00018148850918455362
818,-0.00023941682593431324,7.51046318328008e-05,-0.00016431219410151243,0.013344815578290606,0.013310059657759337,0.00018069951610751592
819,-0.00023441406665369868,7.083456875989214e-05,-0.00016357949789380655,0.013354173122262763,0.01331853798200999,0.00018053809574341287
820,-0.00022951130813453346,6.607440445804968e-05,-0.00016343690367648378,0.013363471806102728,0.013326993158793111,0.0001809191429142923
821,-0.00022468974930234253,6.142242636997253e-05,-0.00016326732293237,0.013372697550798368,0.013335350262231793,0.00018119582406404887
822,-0.00021983524493407458,5.69653493585065e-05,-0.00016286989557556808,0.01338185211016602,0.01334368003525987,0.00018119493905507066
823,-0.0002150075597455725,5.253479685052298e-05,-0.00016247276289504953,0.013390913413891948,0.013352029574587065,0.00018115134770027902
824,-0.00021021399879828095,4.8067136958707124e-05,-0.00016214686183957383,0.013399876034449597,0.013360400863736495,0.0001811322828829472
825,-0.00020546794985421002,4.3530482798814774e-05,-0.00016193746705539525,0.013408735317209711,0.013368779362286335,0.00018117568653334956
826,-0.00020068771846126765,3.896938869729638e-05,-0.00016171832976397127,0.013417512070229044,0.013377163325717216,0.0001811639185020677
827,-0.00019593496108427644,3.434630707488395e-05,-0.00016158865400939249,0.013426197817862489,0.01338555494821582,0.00018119585022617347
828,-0.00019121691002510488,2.9663175155292265e-05,-0.00016155373486981262,0.013434793330004217,0.013393957754389871,0.00018127059046567972
829,-0.00018650578567758203,2.4929824576247483e-05,-0.00016157596110133454,0.013443312017683893,0.013402369759526628,0.00018136468682285154
830,-0.00018172827549278736,2.0198855054331943e-05,-0.00016152942043845542,0.013451771576463004,0.013410778879955452,0.00018135504359378948
831,-0.00017692222900222987,1.5455219909199513e-05,-0.00016146700909303036,0.013460161181669025,0.013419197038937866,0.00018130015129901676
832,-0.0001720969594316557,1.069131940312218e-05,-0.00016140564002853353,0.013468482633990623,0.013427614549003401,0.00018121734851018172
833,-0.0001672813668847084,5.889420663152123e-06,-0.00016139194622155628,0.013476739883785723,0.013436031974004099,0.00018115777648214295
834,-0.00016248073370661587,1.0367086815676885e-06,-0.00016144402502504818,0.013484935896675865,0.013444441861439053,0.00018114165454293814
835,-0.0001575781061546877,-3.78292270397651e-06,-0.0001613610288586642,0.01349310331155607,0.013452837342982407,0.00018098163509738092
836,-0.00015270915173459798,-8.648748007544782e-06,-0.00016135789974214276,0.013501210083636344,0.013461224797868154,0.00018088270357392036
837,-0.00014780428318772465,-1.352649360342184e-05,-0.0001613307767911465,0.013509276488471176,0.0134695905334805,0.00018075582070870884
838,-0.00014289710088633,-1.842957135522738e-05,-0.0001613266722415574,0.013517304834278935,0.013477933295590211,0.00018064452370417997
839,-0.00013796465646009892,-2.3342183339991607e-05,-0.00016130683980009053,0.013525303570415887,0.01348625568533553,0.0001805143884254578
840,-0.00013303197920322418,-2.828146898536943e-05,-0.0001613134481885936,0.013533266996034935,0.01349454928122351,0.00018041021457672874
841,-0.0001280249416595325,-3.313850174890831e-05,-0.0001611634434084408,0.01354120322248595,0.013502624793243226,0.00018019405802811647
842,-0.00012298914953134954,-3.7893307307967916e-05,-0.00016088245683931746,0.01354911365859297,0.013510524072640162,0.00017990609849996239
843,-0.00011800423089880496,-4.258672197465785e-05,-0.0001605909528734628,0.013556987485938431,0.01351832910737978,0.00017964545559238067
844,-0.00011298295430606231,-4.717343836091459e-05,-0.0001601563926669769,0.013564839436253941,0.013526038794897641,0.0001792723583723354
845,-0.00010802806355059147,-5.172424789634533e-05,-0.0001597523114469368,0.013572647776504012,0.013533655754258482,0.00017894632004556983
846,-0.00010304291208740324,-5.619831426884048e-05,-0.00015924122635624371,0.013580428222633048,0.013541173616981173,0.0001785240789921552
847,-9.817592217586935e-05,-6.070694871596061e-05,-0.00015888287089182995,0.013588148228392275,0.01354862001279847,0.00017824944032668926
848,-9.336876246379688e-05,-6.523718911921605e-05,-0.00015860595158301294,0.013595824360749954,0.013555993823882496,0.0001780464335087277
849,-8.85851404746063e-05,-6.935987767064944e-05,-0.00015794501814525574,0.013603463522972793,0.013563257972648714,0.00017748566662469117
850,-8.390717266593128e-05,-7.314162940019742e-05,-0.0001570488020661287,0.013611047997055583,0.013570462853595554,0.00017672088223439858
851,-7.929110870463774e-05,-7.679613190703094e-05,-0.00015608724061166868,0.013618587510111116,0.013577643429127815,0.00017590712853861944
852,-7.488350820494816e-05,-8.050516044022515e-05,-0.0001553886686451733,0.013626052218702864,0.013584796449098697,0.00017535045483304634
853,-7.05976490280591e-05,-8.426635031355545e-05,-0.00015486399934161454,0.013633464623868033,0.013591915535945394,0.00017495199432648965
854,-6.638018385274336e-05,-8.80625520949252e-05,-0.00015444273594766855,0.013640835116390996,0.013598996949950442,0.00017464414952097885
855,-6.228707206901163e-05,-9.227597911376506e-05,-0.0001545630511827767,0.013648147182309413,0.013605699215696881,0.00017499744492467388
856,-5.8076831919606775e-05,-9.702004172140732e-05,-0.0001550968736410141,0.013655448963100354,0.013611636244413737,0.00017602954277707997
857,-5.3795960411662236e-05,-0.0001019385817926377,-0.00015573454220429994,0.013662704143797432,0.01361713102744236,0.00017732539332017449
858,-4.932413139613345e-05,-0.00010667905735317618,-0.00015600318874930963,0.013669923331405313,0.013622274018934406,0.00017839844832978318
859,-4.469680425245315e-05,-0.00011110794730484486,-0.000155804751557298,0.013677071860762178,0.013627124121404542,0.0001791357070660093
860,-4.004176298622042e-05,-0.00011524522415129468,-0.0001552869871375151,0.013684118401545584,0.013631727238427663,0.00017966124055564166
861,-3.531846959958784e-05,-0.00011907389125553891,-0.00015439236085512675,0.013691059011121432,0.013636124606971282,0.0001798948038114247
862,-3.001492950716056e-05,-0.00012271763989701867,-0.00015273256940417923,0.013697886787315986,0.013640374504575224,0.00017956623629157656
863,-2.0367620891192928e-05,-0.00012626736133825034,-0.00014663498222944327,0.013704898400406106,0.013644542855237071,0.00017594507286848986
864,-1.0549844773777295e-05,-0.0001301145093748346,-0.0001406643541486119,0.01371143488887644,0.013648741303537786,0.00017271110972462054
865,-1.6381311525037745e-06,-0.0001344562042504549,-0.00013609433540295868,0.013717544055954864,0.013653015981567318,0.00017073854356709217
866,6.327805749606341e-06,-0.00013910382403992116,-0.00013277601829031482,0.013723424234589133,0.013657383213068678,0.00016977539984968135
867,1.3558519640355371e-05,-0.00014394767640624195,-0.00013038915676588658,0.01372921428270889,0.013661901410488515,0.00016945199656910847
868,2.0221719751134515e-05,-0.0001489833084633574,-0.00012876158871222287,0.013734975705578578,0.013666622615952388,0.00016955504377405537
869,2.6441612135386094e-05,-0.00015417509712278843,-0.00012773348498740233,0.013740736243135225,0.013671566794599764,0.0001699205109300321
870,3.231944720027968e-05,-0.0001589803578099236,-0.0001266609106096439,0.013746499055914347,0.013676624714310083,0.0001700729541577924
871,3.802107312367298e-05,-0.0001634775981074199,-0.00012545652498374693,0.013752266363033575,0.013681849290781721,0.0001699722502013423
872,4.345157140051015e-05,-0.0001679396809777245,-0.00012448810957721435,0.013757999891702238,0.01368725563495644,0.00016993167902761027
873,4.858211104874499e-05,-0.0001724716421449557,-0.0001238895310962107,0.013763676993705844,0.013692794562947051,0.00017005209524489074
874,5.3494193707592785e-05,-0.00017706512880977243,-0.00012357093510217965,0.013769304916016443,0.013698424587409932,0.00017026670425591403
875,5.8370067563373595e-05,-0.0001816203148337081,-0.0001232502472703345,0.013774918292005098,0.013704109092911247,0.00017035192691289841
876,6.310504977591336e-05,-0.00018619786715134978,-0.00012309281737543643,0.01378047303929838,0.01370985001583772,0.00017045851545829116
877,6.773661880288273e-05,-0.0001907908881548792,-0.00012305426935199648,0.013785973130254613,0.013715622031223222,0.00017055257483456382
878,7.232429925352335e-05,-0.00019537274783942848,-0.00012304844858590513,0.013791424542692693,0.013721417199965282,0.00017057343131492177
879,7.682011346332729e-05,-0.00019998216885142028,-0.000123162055388093,0.013796822206601262,0.013727232229606394,0.0001706045435047618
880,8.137165423249826e-05,-0.00020454432524275035,-0.0001231726710102521,0.013802191232940648,0.01373304264615242,0.00017048757358384243
881,8.594316022936255e-05,-0.0002090743073495105,-0.00012313114712014794,0.013807522112905079,0.013738857488652972,0.000170268964162919
882,9.047383355209604e-05,-0.0002136704424628988,-0.00012319660891080275,0.01381281642540128,0.013744676217735454,0.00017012473162039953
883,9.546227374812588e-05,-0.00021807778102811426,-0.00012261550727998838,0.013818259936237483,0.013750560889081328,0.00016970150104469696
884,0.00010037545143859461,-0.00022235175129026175,-0.00012197629985166714,0.013823691294759844,0.013756564667885367,0.00016940329503888483
885,0.00010521926742512733,-0.00022672690101899207,-0.00012150763359386474,0.01382908468329667,0.013762605425638006,0.00016931001279595217
886,0.0001098711509257555,-0.00023135637457016855,-0.00012148522364441305,0.013834386135813885,0.013768660760086314,0.0001695643121867359
887,0.00011445828567957506,-0.0002361828665016219,-0.00012172458082204685,0.013839597617183669,0.013774710134111464,0.0001699592911252763
888,0.00011899528180947527,-0.00024116845452226698,-0.0001221731727127917,0.013844711139573165,0.013780753860780981,0.00017042972612882118
889,0.00012366296141408384,-0.00024617250892333686,-0.00012250954750925303,0.013849756056657215,0.013786775048691028,0.00017070073705357548
890,0.00012839239207096398,-0.0002511953643988818,-0.00012280297232791781,0.013854703493639967,0.013792772631170094,0.00017083646174015433
891,0.0001333169493591413,-0.00025620017549954355,-0.00012288322614040226,0.013859595354344199,0.013798732332701413,0.00017072768234330178
892,0.00013855568249709904,-0.000261251610936597,-0.00012269592843949795,0.013864465417792812,0.013804645859909093,0.00017039377737742794
893,0.00014381080109160393,-0.0002663706836756319,-0.00012255988258402795,0.013869257189656616,0.013810498801069352,0.00017006288189683362
894,0.00014905177522450686,-0.0002715243026614189,-0.00012247252743691206,0.013873973074699054,0.013816275430782158,0.00016970598170671172
895,0.0001543348334962502,-0.00027666526148095727,-0.00012233042798470706,0.013878654299716565,0.013821959447521223,0.00016926990752267308
896,0.0001595307985553518,-0.00028185552218928933,-0.00012232472363393754,0.013883283219868273,0.013827559766793564,0.0001689114438173525
897,0.00016466535453218967,-0.00028709034086205065,-0.00012242498632986099,0.013887882948197636,0.01383307155879419,0.00016862376230332397
898,0.0001697399275144562,-0.00029236788395792246,-0.00012262795644346625,0.013892469151737055,0.013838486649585749,0.0001684171176202327
899,0.0001748934737406671,-0.0002976055257022381,-0.00012271205196157098,0.01389708592527864,0.013843804212838057,0.00016811972495852655
900,0.0001800822647055611,-0.0003028201754204929,-0.00012273791071493179,0.013901715669530476,0.013849029289623371,0.00016779755045742795
901,0.00018521753372624516,-0.00030807164148427546,-0.0001228541077580303,0.013906339524817884,0.013854179804355911,0.0001675845729789082
902,0.00019037009042222053,-0.0003133202553726733,-0.00012295016495045274,0.013910982481660424,0.013859246162279052,0.00016738323842013656
903,0.00019550230354070663,-0.0003185886889696121,-0.0001230863854289055,0.013915633931988842,0.013864241372680419,0.0001672469932765799
904,0.00020066477009095252,-0.0003238517383579165,-0.00012318696826696396,0.013920306291756009,0.013869170724834538,0.00016712242261648295
905,0.00020588657935149968,-0.00032853949232958257,-0.0001226529129780829,0.013925003202785724,0.013874043927340483,0.00016654660547715043
906,0.00021101483434904367,-0.0003319118404760957,-0.00012089700612705201,0.013929686657405025,0.013878900752536371,0.0001651177117090911
907,0.00021583001944236457,-0.0003351564519107342,-0.0001193264324683696,0.013934310785495474,0.01388375110206938,0.0001639845523559251
908,0.0002202513423981145,-0.00033874891232699156,-0.00011849756992887706,0.013938879158117742,0.013888545202969622,0.00016354838883644092
909,0.00022444516071118414,-0.000342725426889956,-0.00011828026617877185,0.013943441627768813,0.013893256181928552,0.00016365710572872387
910,0.00022859136515762657,-0.00034657976357266307,-0.0001179883984150365,0.013948032520404642,0.013897552990867352,0.00016399428515343208
911,0.00023264152696356177,-0.0003511174290906638,-0.00011847590212710202,0.013952620476119438,0.013901369459332496,0.0001652654621513011
912,0.00023677802528254688,-0.0003560934273991734,-0.0001193154021166265,0.013957226620106126,0.013904845474605791,0.0001669980444560018
913,0.00024109543301165104,-0.0003612583386711776,-0.00012016290565952659,0.013961849574650954,0.013908048817259093,0.00016886515354088018
914,0.0002455940702930093,-0.0003664615796878934,-0.00012086750939488411,0.013966460545120189,0.013911036058454196,0.00017071070076539127
915,0.0002504273143131286,-0.0003715161874424666,-0.00012108887312933803,0.013971076543357015,0.013913835836793616,0.00017223465688723217
916,0.00025538806221447885,-0.0003764757711905986,-0.00012108770897611976,0.013975633676908987,0.013916497015697795,0.00017362013619978385
917,0.00026041772798635066,-0.000381356367142871,-0.00012093863915652037,0.013980113595741937,0.013919058003257798,0.00017489645744263196
918,0.000265464186668396,-0.00038615765515714884,-0.00012069346848875284,0.013984508666616472,0.01392136782648962,0.0001761140450968409
919,0.000270459073362872,-0.00039085152093321085,-0.00012039244757033885,0.013988798433181151,0.013923004650325733,0.00017741098645788865
920,0.0002754810848273337,-0.00039538549026474357,-0.00011990440543740988,0.013992997345369877,0.013924347806373232,0.0001786682290065577
921,0.00028047856176272035,-0.0003997250460088253,-0.00011924648424610496,0.013997070412076852,0.013925493833096204,0.00017987295409250842
922,0.00028541311621665955,-0.0004038703045807779,-0.00011845718836411834,0.014001003076310074,0.013926475967884275,0.00018103443829208877
923,0.00029025512048974633,-0.0004078562487848103,-0.00011760112829506397,0.014004781114178542,0.01392733477349069,0.00018216200960489152
924,0.0002949621994048357,-0.0004117405624128878,-0.00011677836300805211,0.01400837514091577,0.013928114627517888,0.0001832824999850831
925,0.0002995151444338262,-0.0004155778151471168,-0.00011606267071329057,0.01401178218401779,0.013928866583188652,0.00018440399293735685
926,0.00030393118504434824,-0.0004193993518128991,-0.00011546816676855087,0.014014991593550187,0.013929645914474592,0.00018548765222501667
927,0.00030820941901765764,-0.0004232531355228275,-0.00011504371650516987,0.01401800423717799,0.013930498834125267,0.000186540449815905
928,0.00031238788506016135,-0.0004271439684089273,-0.00011475608334876597,0.014020816795959897,0.013931467793543371,0.00018749151085165633
929,0.00031651242170482874,-0.0004310793592594564,-0.00011456693755462766,0.014023437365987067,0.013932582343957911,0.00018830285483524613
930,0.0003205917601007968,-0.0004350703093223274,-0.00011447854922153056,0.01402586338982711,0.01393386892407783,0.00018895258551842114
931,0.0003246213309466839,-0.0004391412658151239,-0.00011451993486844003,0.014028094466765027,0.013935333516068703,0.0001894675080536872
932,0.0003286417049821466,-0.0004432803252711892,-0.00011463862028904259,0.014030144087264631,0.013936980719522082,0.00018980768948019438
933,0.0003327161248307675,-0.0004474578017834574,-0.00011474167695268989,0.014032033578079802,0.013938796437180965,0.00018992901181797106
934,0.0003368092293385416,-0.0004516921762842685,-0.00011488294694572687,0.014033759018565692,0.013940767086398392,0.0001898804763565973
935,0.0003409076889511198,-0.0004559938970487565,-0.0001150862080976367,0.01403532794786822,0.013942876612268455,0.0001896973747724192
936,0.0003449925279710442,-0.0004604715504683554,-0.00011547902249731123,0.014036759009368825,0.013945108297856697,0.00018951890756035823
937,0.0003491304814815521,-0.0004652290081139654,-0.00011609852663241327,0.014038082351607162,0.013947445064055262,0.0001894327712198696
938,0.0003533157578203827,-0.0004701494181063026,-0.0001168336602859199,0.014039308895417896,0.013949820107539044,0.0001893547298644433
939,0.00035760889295488596,-0.0004751289961859584,-0.00011752010323107243,0.01404047068602545,0.013952207831881424,0.00018918796568234082
940,0.0003620180068537593,-0.00048012210754677653,-0.00011810410069301724,0.014041583932877216,0.013954592807330338,0.00018891409673744728
941,0.00036659027682617307,-0.00048512188368476927,-0.0001185316068585962,0.01404263507112659,0.013956958482060891,0.00018855820382815912
942,0.0003718956431839615,-0.0004901389474980533,-0.0001182433043140918,0.014043512974877524,0.013959290340426344,0.00018809951268852908
943,0.000377298187231645,-0.0004952147719450295,-0.00011791658471338451,0.01404433217338058,0.013961560891332176,0.0001878299356464618
944,0.0003826869069598615,-0.0005003384430892766,-0.00011765153612941504,0.01404518140089077,0.0139637441434805,0.0001877264412159777
945,0.00038797251181676984,-0.0005055355723015964,-0.00011756306048482656,0.014046080626217953,0.0139658382285631,0.0001878199062468899
946,0.00039320957148447633,-0.0005107586621306837,-0.00011754909064620733,0.014047062986502493,0.013967823191237313,0.00018800177923900964
947,0.00039852375630289316,-0.0005159155698493123,-0.00011739181354641914,0.014048154388799949,0.013969690540314324,0.00018809071668467815
948,0.0004038105544168502,-0.000521038135048002,-0.0001172275806311518,0.014049305325444154,0.01397145420699358,0.00018815785343269446
949,0.00040905087371356785,-0.0005261422484181821,-0.00011709137470461428,0.01405051185716305,0.013973121342305531,0.00018822916809557372
950,0.000414270325563848,-0.0005312121356837451,-0.00011694181011989713,0.01405176971046991,0.013974690180119024,0.0001882697516572972
951,0.00041942609823308885,-0.0005362762603908777,-0.00011685016215778887,0.014053064132813476,0.013976178210930409,0.00018833406179486444
952,0.0004245694726705551,-0.0005413118051365018,-0.00011674233246594667,0.014054404042156078,0.01397758504312711,0.00018837511070733779
953,0.000429696956416592,-0.0005463244742713869,-0.00011662751785479486,0.014055778886573127,0.013978931799198386,0.00018839998448443647
954,0.00043471320532262325,-0.0005513756186701357,-0.00011666241334751248,0.014057157721562331,0.013980236756084492,0.00018852957038058296
955,0.00043972901767119765,-0.0005564200691878796,-0.00011669105151668191,0.014058574830634822,0.013981501256676286,0.00018866091984207317
956,0.0004447484388947487,-0.0005614525289274752,-0.00011670409003272653,0.014060008656066832,0.01398274135418793,0.00018877344808120977
957,0.00044978511868976057,-0.0005664720083586872,-0.0001166868896689266,0.014061462668379621,0.013983973454333882,0.00018886918495907
958,0.00045464414870366454,-0.0005714742583222687,-0.00011683010961860418,0.014062849804641899,0.013985205638169802,0.00018910135355819068
959,0.000458873895695433,-0.0005764837260358036,-0.00011760983034037054,0.014064013122186643,0.013986446259149538,0.00018989797593021375
960,0.0004630646435543895,-0.0005814534379169345,-0.00011838879436254501,0.014065188857494823,0.013987681140119727,0.0001907893726101121
961,0.0004674292868003249,-0.0005863235564902425,-0.00011889426968991756,0.014066438369465684,0.013988908707302643,0.00019154515535014597
962,0.0004719283024314791,-0.0005911189364269376,-0.00011919063399545848,0.014067709150205847,0.01399014267197742,0.00019215320268909153
963,0.00047656975220888853,-0.0005958335241302848,-0.00011926377192139626,0.014068986163401522,0.013991383728714538,0.00019257537767870993
964,0.00048130701179616153,-0.0006004865281283855,-0.00011917951633222401,0.014070244665643477,0.013992623384019728,0.00019283226282703134
965,0.00048609424266032875,-0.0006051021628081799,-0.00011900792014785111,0.014071467773505309,0.01399386668188646,0.00019296020888591876
966,0.0004908913397230208,-0.0006097052246332169,-0.00011881388491019607,0.014072649759774522,0.013995113281373883,0.00019299710008730407
967,0.0004956623306497931,-0.0006143199279904366,-0.0001186575973406434,0.014073786310658412,0.01399636269038439,0.0001929898804523468
968,0.0005003784317523241,-0.0006189641426317394,-0.00011858571087941527,0.014074878309700304,0.013997612992816821,0.000192969747327375
969,0.0005050589679740369,-0.0006236330373212695,-0.00011857406934723258,0.014075940599128518,0.013998862265743891,0.0001929352752362954
970,0.0005097677931189537,-0.0006282907561399043,-0.00011852296302095056,0.01407699523274589,0.01400010429982339,0.00019282811512075457
971,0.0005144163151271641,-0.0006329912575893104,-0.00011857494246214628,0.014078016475225648,0.014001352383690425,0.0001927528941984914
972,0.0005191387026570737,-0.0006376582896336913,-0.00011851958697661757,0.014079049095661614,0.014002590706705564,0.00019257123778897416
973,0.0005238057347014546,-0.0006423648446798325,-0.00011855910997837782,0.014080049000429647,0.014003837176857997,0.00019243292104973944
974,0.0005284877261146903,-0.000647077860776335,-0.0001185901346616447,0.014081043714376873,0.014005082430085669,0.00019226980839325472
975,0.0005331879365257919,-0.0006517940782941878,-0.0001186061417683959,0.01408203036716939,0.014006326655126775,0.000192079668484906
976,0.0005378982168622315,-0.0006565161747857928,-0.00011861795792356133,0.01408309110873675,0.0140075677874226,0.00019188335744362055
977,0.0005426540155895054,-0.0006612417637370527,-0.00011858774814754725,0.01408426228491561,0.014008810113626808,0.00019165633085746245
978,0.0005474829231388867,-0.0006659671780653298,-0.0001184842549264431,0.014085495048310361,0.014010058399455842,0.00019137325407742053
979,0.0005523505387827754,-0.0006707021384499967,-0.00011835159966722131,0.014086761579286787,0.01401131511858163,0.00019107267776476364
980,0.0005572114023379982,-0.0006754663190804422,-0.00011825491674244404,0.014088039471195942,0.014012587351969528,0.0001907989966900637
981,0.0005620619049295783,-0.0006802575080655515,-0.00011819560313597322,0.014089327894367855,0.01401387101238858,0.00019055745552965282
982,0.0005669204983860254,-0.0006850614445284009,-0.00011814094614237547,0.014090632989378486,0.01401517004044463,0.00019033607109726432
983,0.0005718450411222875,-0.0006898407591506839,-0.00011799571802839637,0.014091966857334758,0.014016485453285613,0.00019005781078377357
984,0.0005767228431068361,-0.0006931250100024045,-0.00011640216689556837,0.014093291948861216,0.014017673155015205,0.00018884750518760544
985,0.0005813800380565226,-0.0006955871358513832,-0.0001142070977948606,0.014094578101693532,0.014018885958492803,0.00018735427862308918
986,0.0005856194184161723,-0.0006980784819461405,-0.00011245906352996826,0.014095785990158656,0.014020155242982007,0.00018628019151665061
987,0.0005894384230487049,-0.000700875127222389,-0.00011143670417368412,0.014096931821094736,0.014021416199130861,0.00018576800554770696
988,0.0005929706967435777,-0.0007039709016680717,-0.00011100020492449403,0.014098054703235474,0.014022635206269111,0.00018569121251631743
989,0.0005964468000456691,-0.000707216328009963,-0.00011076952796429396,0.014099210302680914,0.014023802079119116,0.0001857636190820014
990,0.0005998609703965485,-0.0007105696713551879,-0.00011070870095863938,0.014100363861169843,0.014024936235451925,0.00018594728650143803
991,0.0006047964561730623,-0.000713939662091434,-0.00010914320591837168,0.014101466536104059,0.0140260408873528,0.00018524148322075662
992,0.0006104974308982491,-0.0007174393977038562,-0.00010694196680560708,0.014102259761977206,0.014027151984775652,0.00018410288176903431
993,0.000615988508798182,-0.0007212001946754754,-0.00010521168587729335,0.014102716329597918,0.014028275283569439,0.00018315256601281226
994,0.0006211895379237831,-0.000725181307643652,-0.0001039917697198689,0.014103018766887849,0.01402939064087368,0.00018242308587175694
995,0.000626100751105696,-0.0007293533417396247,-0.00010325259063392878,0.014103291525239169,0.01403048632244101,0.00018192764640352814
996,0.0006308140000328422,-0.0007336486596614122,-0.00010283465962857008,0.014103623851633539,0.014031566609861743,0.00018159173830029174
997,0.0006353805656544864,-0.000738021859433502,-0.00010264129377901554,0.014104064714862813,0.014032626644742259,0.00018139349904393374
998,0.0006399225094355643,-0.0007423971546813846,-0.00010247464524582028,0.014104649130108515,0.014033665158323707,0.0001812186010208606
999,0.0006444089231081307,-0.0007467823452316225,-0.00010237342212349176,0.014105355071289447,0.014034686649040118,0.0001811152108452889
1000,0.0006489396910183132,-0.000751122017391026,-0.00010218232637271285,0.014106198600373323,0.014035694465328952,0.00018099220206823928
1001,0.000653432565741241,-0.0007554574403911829,-0.00010202487464994192,0.01410713210704897,0.014036692193938062,0.00018093142766643585
1002,0.0006579639739356935,-0.0007597467047162354,-0.0001017827307805419,0.014108165076403697,0.014037674483449555,0.0001808459802616708
1003,0.0006624771631322801,-0.0007640195544809103,-0.00010154239134863019,0.014109264054172616,0.014038650647909013,0.00018079648234258308
1004,0.0006668887799605727,-0.0007683346047997475,-0.00010144582483917475,0.014110393559849622,0.01403963562669959,0.00018087217326614977
1005,0.0006713431212119758,-0.0007726132753305137,-0.0001012701541185379,0.014111592161557813,0.014040610563527574,0.0001809213224117564
1006,0.0006757818628102541,-0.0007768841460347176,-0.00010110228322446346,0.014112818980124382,0.014041597348277753,0.00018098971467038008
1007,0.0006802394054830074,-0.0007811284740455449,-0.00010088906856253743,0.014114086197372797,0.014042591820255633,0.0001810410036607858
1008,0.0006847382755950093,-0.0007853340357542038,-0.00010059576015919447,0.014115384173166948,0.014043604166576736,0.0001810400112996323
1009,0.000689210370182991,-0.0007895397138781846,-0.00010032934369519353,0.014116683693025123,0.014044644486434561,0.00018105060803386507
1010,0.000693684269208461,-0.0007937322952784598,-0.00010004802606999874,0.014117995953508513,0.014045707762831379,0.00018103863336489394
1011,0.0006981351762078702,-0.0007979263900779188,-9.979121387004852e-05,0.014119306467111509,0.014046809548683722,0.00018102454922619502
1012,0.0007025882368907332,-0.0008021114044822752,-9.9523167591542e-05,0.01412061751747576,0.014047940312698657,0.00018098200788811594
1013,0.0007070677820593119,-0.0008062708075158298,-9.920302545651793e-05,0.014121935323852256,0.014049104791740456,0.0001808747156914299
1014,0.0007115279440768063,-0.0008104299777187407,-9.89020336419344e-05,0.014123242918942657,0.014050304877112863,0.00018075330271707495
1015,0.0007159561500884593,-0.0008145984611473978,-9.86423110589385e-05,0.0141245415770406,0.014051546183853,0.0001806273447435865
1016,0.0007203971617855132,-0.000818755361251533,-9.835819946601987e-05,0.014125837321124398,0.014052819908864186,0.00018045513339711876
1017,0.0007248069159686565,-0.0008229220402427018,-9.811512427404523e-05,0.014127116604351545,0.014054131417888076,0.0001802764598487923
1018,0.0007292423979379237,-0.0008270680555142462,-9.782565757632256e-05,0.014128404605183867,0.014055470215691077,0.0001800399850212138
1019,0.000733671709895134,-0.0008312092395499349,-9.753752965480089e-05,0.014129683696442248,0.014056842422255618,0.00017977787504530588
1020,0.00073806889122352,-0.000835360842756927,-9.729195153340697e-05,0.014130945787851392,0.014058245302970397,0.00017951012408288583
1021,0.0007424935465678573,-0.0008394905016757548,-9.699695510789752e-05,0.014132212475805409,0.014059667688267217,0.00017918425403698043
1022,0.0007468786207027733,-0.0008436327334493399,-9.675411274656653e-05,0.014133465904754236,0.01406111676990847,0.0001788711218719901
1023,0.0007513147429563105,-0.0008477380615659058,-9.64233186095953e-05,0.014134734715826847,0.014062575377056899,0.00017847461633327172
1024,0.0007557339849881828,-0.000851842516567558,-9.610853157937527e-05,0.014135998076324515,0.0140640538039502,0.00017807699538778483
1025,0.0007601785473525524,-0.0008559198467992246,-9.57412994466722e-05,0.014137268169190356,0.01406554056133655,0.00017762458788338133
1026,0.0007645552977919579,-0.0008600261062383652,-9.547080844640732e-05,0.014138521396218216,0.014067046753289493,0.00017722144921544645
1027,0.0007689704652875662,-0.0008640995947644114,-9.512912947684526e-05,0.014139793864798586,0.014068550019376312,0.00017676098049717248
1028,0.0007733341190032661,-0.000868190370965749,-9.485625196248293e-05,0.014141055672437305,0.014070066066574486,0.00017633719732228486
1029,0.0007777143036946654,-0.0008722649072296917,-9.455060353502631e-05,0.014142335061350179,0.014071581283486057,0.000175898099367111
1030,0.0007820988539606333,-0.000876322970725596,-9.422411676496267e-05,0.014143622714113593,0.014073100558915337,0.0001754346451936576
1031,0.0007864553481340408,-0.0008803841774351895,-9.392882930114865e-05,0.014144915576219571,0.014074623650906498,0.00017500008364063386
1032,0.0007908318657428026,-0.0008844198891893029,-9.35880234465003e-05,0.014146226063817111,0.014076144253981985,0.00017453277735798468
1033,0.0007952005253173411,-0.0008884461713023484,-9.324564598500729e-05,0.014147541665369167,0.01407766631274008,0.00017406780397545804
1034,0.0007995470659807324,-0.0008924715220928192,-9.292445611208677e-05,0.014148865526280984,0.014079192673377906,0.00017362215591955625
1035,0.0008039262029342353,-0.0008964631706476212,-9.253696771338582e-05,0.014150211046172756,0.014080712771780758,0.00017313893335152149
1036,0.0008082332788035274,-0.0009004813036881387,-9.224802488461137e-05,0.014151553291205038,0.014082243671713322,0.00017273108211780458
1037,0.0008125287713482976,-0.0009044994367286563,-9.19706653803587e-05,0.014152913736473389,0.014083772699815861,0.00017234054584559184
1038,0.0008168036583811045,-0.0009085192577913404,-9.171559941023588e-05,0.014154285445940896,0.01408530688837812,0.00017197464083530545
1039,0.0008210926316678524,-0.0009125188807956874,-9.142624912783504e-05,0.01415567675967948,0.014086840453490292,0.00017159768569126877
1040,0.000825408089440316,-0.0009164891089312732,-9.108101949095726e-05,0.014157093722646393,0.014088375324626829,0.0001711964825644399
1041,0.0008297320455312729,-0.00092043582117185,-9.070377564057708e-05,0.01415852555028443,0.014089919307625749,0.0001707832088847331
1042,0.0008340718923136592,-0.0009243558743037283,-9.028398199006915e-05,0.014159976190532622,0.014091466498408789,0.0001703469701394447
1043,0.0008384397369809449,-0.000928239431232214,-8.97996942512691e-05,0.0141614494389273,0.014093016463891734,0.00016987455170233148
1044,0.0008427093271166086,-0.0009321587858721614,-8.944945875555277e-05,0.014162901942384157,0.014094586809984967,0.0001694854276968034
1045,0.0008470618631690741,-0.0009360137628391385,-8.895189967006445e-05,0.01416440592910569,0.014096150553135074,0.0001690098611054058
1046,0.0008513827924616635,-0.0009398629772476852,-8.848018478602171e-05,0.01416590660267733,0.014097729563560668,0.00016854941833449605
1047,0.000855711055919528,-0.0009436853579245508,-8.797430200502276e-05,0.014167427067682871,0.014099316472653552,0.0001680658566477032
1048,0.0008600306464359164,-0.0009474851540289819,-8.74545075930655e-05,0.01416896352004964,0.014100912038719148,0.00016757213867258985
1049,0.0008642844040878117,-0.0009513010154478252,-8.701661136001348e-05,0.01417049321998806,0.01410252633696583,0.00016712851860221808
1050,0.0008685712818987668,-0.0009550759568810463,-8.650467498227954e-05,0.01417205681230624,0.014104144614086836,0.00016663673385697436
1051,0.0008728400571271777,-0.0009588351822458208,-8.599512511864305e-05,0.014173631651367166,0.014105777848644268,0.0001661475049386358
1052,0.0008770694257691503,-0.000962593185249716,-8.552375948056579e-05,0.014175211754624292,0.014107426489762443,0.00016568029436503238
1053,0.0008812766172923148,-0.0009663430973887444,-8.506648009642959e-05,0.014176805606170276,0.01410909157930244,0.00016522184335720567
1054,0.0008854486513882875,-0.0009700912050902843,-8.46425537019968e-05,0.014178405404820845,0.014110771732761257,0.00016478508206825497
1055,0.0008896710351109505,-0.000973787042312324,-8.411600720137358e-05,0.014180042170963124,0.014112460268317492,0.00016428587030627693
1056,0.0008938602404668927,-0.0009774741483852267,-8.361390791833401e-05,0.014181689842229415,0.014114171360362648,0.0001638065152318024
1057,0.0008980477578006685,-0.000981138669885695,-8.30909120850265e-05,0.014183357038076596,0.01411589699190554,0.00016331052900993363
1058,0.0009022011654451489,-0.0009847996989265084,-8.259853348135948e-05,0.01418503396992972,0.014117640581676716,0.00016283480046445255
1059,0.0009063550387509167,-0.0009884360479190946,-8.208100916817784e-05,0.014186731811852857,0.014119399778908671,0.00016234156319163895
1060,0.0009104768978431821,-0.0009920670418068767,-8.159014396369457e-05,0.014188438158256494,0.014121178061403948,0.0001618661463573698
1061,0.000914617208763957,-0.000995662878267467,-8.104566950351e-05,0.014190175552098418,0.01412296986295151,0.00016136027753135682
1062,0.0009187136311084032,-0.0009992568520829082,-8.054322097450495e-05,0.014191914946605209,0.014124781966524615,0.00016087933244357048
1063,0.0009228507406078279,-0.0010028022807091475,-7.995154010131955e-05,0.014193695588019053,0.0141266067853583,0.00016034396327690325
1064,0.0009269570582546294,-0.0010063319932669401,-7.937493501231074e-05,0.014195481365659922,0.014128450320289313,0.00015981345115678302
1065,0.0009310264722444117,-0.001009853556752205,-7.882708450779319e-05,0.014197278788508766,0.014130312094290252,0.0001593020218263378
1066,0.0009350980399176478,-0.001013347296975553,-7.82492570579052e-05,0.014199097887531634,0.014132191850610982,0.0001587679969416635
1067,0.0009391680941917002,-0.0010168099543079734,-7.764186011627316e-05,0.01420093816857857,0.014134083645335686,0.00015821283714979225
1068,0.000943220395129174,-0.0010202496778219938,-7.702928269281983e-05,0.014202797993443752,0.01413599510120616,0.00015765919736903053
1069,0.0009472562232986093,-0.0010236684465780854,-7.641222327947617e-05,0.014204678482628352,0.014137924985697325,0.00015709996246972277
1070,0.0009512666147202253,-0.001027068356052041,-7.580174133181572e-05,0.014206571531251702,0.014139873098728054,0.00015653532482986463
1071,0.0009551930706948042,-0.0010301306610926986,-7.493759039789438e-05,0.014208467596516441,0.014141744813937084,0.0001558769073614736
1072,0.0009590937988832593,-0.0010314744431525469,-7.238064426928759e-05,0.014210393134496915,0.014143186623069227,0.00015444908288330606
1073,0.0009626498795114458,-0.0010324332397431135,-6.978336023166776e-05,0.014212247593584639,0.014144608597358487,0.00015318632253979861
1074,0.0009657111368142068,-0.001033535460010171,-6.78243231959641e-05,0.014214003381452216,0.014146010822268277,0.0001524049578007344
1075,0.000968477688729763,-0.001034812768921256,-6.633508019149303e-05,0.014215747925651978,0.014147338615458898,0.00015196879406623558
1076,0.0009709227597340941,-0.0010363048641011119,-6.538210436701775e-05,0.014217454626003196,0.0141486009708775,0.00015186751267992884
1077,0.0009731875616125762,-0.001037922571413219,-6.473500980064273e-05,0.014219152949060064,0.014149800418674122,0.00015196160137260521
1078,0.0009754029451869428,-0.001039564493112266,-6.416154792532325e-05,0.01422087216645006,0.014150944892343857,0.0001521030813618538
1079,0.0009776523802429438,-0.0010411599650979042,-6.350758485496044e-05,0.014222606275279288,0.014152054412993014,0.00015219150606058133
1080,0.0009798873215913773,-0.0010427276138216257,-6.284029223024845e-05,0.014224326368199019,0.014153160068894234,0.0001522427541950628
1081,0.0009820947889238596,-0.001044273842126131,-6.217905320227146e-05,0.01422601916407117,0.01415427331204235,0.00015225399032352312
1082,0.0009842929430305958,-0.0010457945754751563,-6.150163244456053e-05,0.01422769239336212,0.014155405099167151,0.00015221147109058676
1083,0.0009864602470770478,-0.0010473082074895501,-6.084796041250229e-05,0.014229332861396512,0.014156565692077948,0.00015212592224858612
1084,0.000988603220321238,-0.0010488139232620597,-6.021070294082165e-05,0.014230949288882966,0.01415776485757994,0.0001519947586348837
1085,0.000990747008472681,-0.0010503045050427318,-5.9557496570050716e-05,0.014232553235676697,0.014159007900217657,0.0001518045973513462
1086,0.000992911052890122,-0.001051766681484878,-5.8855628594756126e-05,0.014234142302205087,0.014160290714537225,0.00015152929208249737
1087,0.0009949798695743084,-0.0010532699525356293,-5.829008296132088e-05,0.014235685614368415,0.014161633953254683,0.00015126125505069581
1088,0.0009971073595806956,-0.00105473177973181,-5.7624420151114464e-05,0.01423723774035945,0.014163014220708023,0.00015088902851768065
1089,0.0009992108680307865,-0.0010561904637143016,-5.697959568351507e-05,0.014238768926307108,0.014164444416432524,0.00015047438482157418
1090,0.0010012947022914886,-0.0010576467029750347,-5.6352000683546066e-05,0.014240286873245833,0.014165923286384902,0.00015002364632272258
1091,0.001003348850645125,-0.0010591084137558937,-5.5759563110768795e-05,0.014241799046983309,0.014167445830359148,0.00014956420228637556
1092,0.0010053908918052912,-0.0010605675633996725,-5.517667159438133e-05,0.014243308198745286,0.014169005146474683,0.0001490690543171927
1093,0.001007460872642696,-0.0010619980748742819,-5.453720223158598e-05,0.014244829100310427,0.01417059566100355,0.00014851936199731592
1094,0.00100949767511338,-0.0010634298669174314,-5.39321918040514e-05,0.01424634662291628,0.014172221771084407,0.00014796330309787818
1095,0.0010114886099472642,-0.0010648755123838782,-5.3386902436614037e-05,0.014247860538692644,0.014173880626753625,0.00014741740750366376
1096,0.001013545785099268,-0.0010662663262337446,-5.272054113447666e-05,0.01424940623329792,0.014175552924316022,0.0001467939162438292
1097,0.0010155878262594342,-0.0010676404926925898,-5.205266643315554e-05,0.014250960500207487,0.014177247129516134,0.00014616161301356497
1098,0.0010176266077905893,-0.0010689941700547934,-5.1367562264204025e-05,0.014252530745748199,0.014178959998572658,0.0001455128355190059
1099,0.0010196006624028087,-0.001070360653102398,-5.075999069958925e-05,0.014254107590512703,0.014180692272476475,0.0001449061583883571
1100,0.0010215898510068655,-0.001071701291948557,-5.01114409416914e-05,0.014255717190548238,0.01418243410392299,0.0001442888510530208
1101,0.0010235029039904475,-0.0010730639332905412,-4.956102930009365e-05,0.014257331809313399,0.014184193305675859,0.00014372366110651803
1102,0.001025475445203483,-0.0010743708116933703,-4.889536648988724e-05,0.014258995958897087,0.014185951217815063,0.00014311985160902859
1103,0.001027381862513721,-0.0010750163346529007,-4.7634472139179707e-05,0.014260666925338979,0.014187675237708391,0.0001424571569222048
1104,0.0010291802464053035,-0.0010753453243523836,-4.6165077947080135e-05,0.014262344699814432,0.01418948429786997,0.00014184636269503308
1105,0.0010308627970516682,-0.001075565000064671,-4.470220301300287e-05,0.014264042226905641,0.01419135074807304,0.00014129913393949486
1106,0.0010323107708245516,-0.0010758059797808528,-4.349520895630121e-05,0.014265733032608384,0.014193241847719576,0.0001408921197952234
1107,0.0010335765546187758,-0.0010760631412267685,-4.248658660799265e-05,0.014267442145808086,0.01419511939180289,0.00014057797418149856
1108,0.0010347403585910797,-0.0010762985330075026,-4.1558174416422844e-05,0.014269193813723179,0.014196960436816812,0.00014030403902290356
1109,0.0010358084691688418,-0.0010765056358650327,-4.0697166696190834e-05,0.014270975979538738,0.01419877226520913,0.00014003628531333973
1110,0.0010367832146584988,-0.0010766820050776005,-3.9898790419101715e-05,0.014272789022880613,0.01420055541752916,0.00013978205916612884
1111,0.0010377553990110755,-0.0010767842177301645,-3.902881871908903e-05,0.014274649949480854,0.014202309686960141,0.00013946975122362934
1112,0.0010386352660134435,-0.0010768583742901683,-3.8223108276724815e-05,0.01427652064525781,0.014204063781450808,0.00013915167853298797
1113,0.0010394640266895294,-0.0010768985375761986,-3.743451088666916e-05,0.014278421286953141,0.01420581485791584,0.00013882741571409325
1114,0.0010403012856841087,-0.0010768736246973276,-3.657233901321888e-05,0.014280367751687261,0.014207566344864348,0.00013845243659346508
1115,0.001041051116771996,-0.001076847082003951,-3.579596523195505e-05,0.014282318095266028,0.014209343750356991,0.0001380893119529225
1116,0.0010417441371828318,-0.0010768151842057705,-3.507104702293873e-05,0.014284281890228583,0.014211146844967102,0.00013771447864536853
1117,0.001042420626617968,-0.001076756278052926,-3.433565143495798e-05,0.014286272748987262,0.014212973289561105,0.0001373241943408166
1118,0.0010430262191221118,-0.001076703192666173,-3.3676973544061184e-05,0.014288268624220841,0.014214841707199026,0.00013694297057150146
1119,0.0010436694137752056,-0.0010765943443402648,-3.2924930565059185e-05,0.01429031215739476,0.014216737620036925,0.00013652648603450264
1120,0.001044302829541266,-0.0010764537146314979,-3.2150885090231895e-05,0.014292381601576547,0.014218674199923943,0.00013609305925848554
1121,0.001044850330799818,-0.0010763338068500161,-3.148347605019808e-05,0.01429444738501733,0.014220660598255162,0.00013568475180888236
1122,0.0010454644216224551,-0.0010761492885649204,-3.0684866942465305e-05,0.014296566766232118,0.014222677104065254,0.00013522924010129434
1123,0.0010475247399881482,-0.0010759677970781922,-2.844305709004402e-05,0.014298664930137126,0.014224740747297989,0.00013437138899217811
1124,0.001050003687851131,-0.0010759036522358656,-2.589996438473463e-05,0.014300476848212524,0.01422687031572204,0.0001333204940540131
1125,0.001052217441610992,-0.0010760521981865168,-2.3834756575524807e-05,0.01430199491355183,0.014229065007574529,0.00013225889147462728
1126,0.0010540324728935957,-0.0010764338076114655,-2.240133471786976e-05,0.014303353613474002,0.01423130838315053,0.00013127470284744137
1127,0.0010555833578109741,-0.0010769666405394673,-2.1383282728493214e-05,0.014304702237145063,0.014233574328233132,0.00013035871686819836
1128,0.0010569230653345585,-0.0010775986593216658,-2.0675593987107277e-05,0.014306117297279057,0.014235854864257524,0.00012953549987925915
1129,0.0010582029353827238,-0.00107823486905545,-2.0031933672726154e-05,0.014307661922627396,0.014238142683879646,0.00012877005913186558
1130,0.001059414935298264,-0.0010788650251924992,-1.9450089894235134e-05,0.01430933071577547,0.014240433610943052,0.0001280811174667628
1131,0.0010605986462906003,-0.0010794606059789658,-1.886195968836546e-05,0.014311130850703076,0.014242726738411976,0.0001274690316248469
1132,0.0010618023807182908,-0.0010799913434311748,-1.818896271288395e-05,0.014313062340911682,0.014245013546860617,0.00012691250786253024
1133,0.0010629941243678331,-0.001080469461157918,-1.747533679008484e-05,0.014315104185537973,0.01424729370189062,0.00012642411222211673
1134,0.001064129057340324,-0.0010809251107275486,-1.6796053387224674e-05,0.014317223784333755,0.014249574036374875,0.00012600161852791865
1135,0.0010652242926880717,-0.001081343973055482,-1.6119680367410183e-05,0.0143194244499143,0.014251846870849036,0.00012564697889433756
1136,0.0010663073044270277,-0.0010817124275490642,-1.5405123122036457e-05,0.014321709456779552,0.014254110367724417,0.00012534744319857405
1137,0.0010673784418031573,-0.0010820234892889857,-1.46450474858284e-05,0.014324077303571032,0.014256367711949427,0.00012510964289146309
1138,0.0010684269946068525,-0.0010822872864082456,-1.3860291801393032e-05,0.014326513889229545,0.014258625235070857,0.00012492307345768753
1139,0.001069437013939023,-0.0010825133649632335,-1.3076351024210453e-05,0.014329005976161576,0.014260890628905273,0.00012477087008420248
1140,0.0010704409796744585,-0.0010826821671798825,-1.2241187505424023e-05,0.014331561627973654,0.014263161400030075,0.0001246567505585101
1141,0.0010713562369346619,-0.0010828442173078656,-1.1487980373203754e-05,0.014334151570746516,0.014265455887830545,0.00012458551820110838
1142,0.0010721919825300574,-0.0010829982347786427,-1.0806252248585224e-05,0.014336777799481431,0.014267773712012426,0.00012456700585957564
1143,0.0010730428621172905,-0.0010830931132659316,-1.005025114864111e-05,0.014339473862339332,0.014270111592448571,0.00012456703954184312
1144,0.0010739121353253722,-0.0010822367621585727,-8.324626833200455e-06,0.014342221611557801,0.014272451943574866,0.0001243414413768583
1145,0.0010745812905952334,-0.001080925459973514,-6.34416937828064e-06,0.014344960988702542,0.014274901832970895,0.00012407510338166748
1146,0.0010749498615041375,-0.0010796079877763987,-4.658126272261143e-06,0.014347671177590764,0.014277477419012237,0.0001238411107990787
1147,0.0010750003857538104,-0.0010784576879814267,-3.45730222761631e-06,0.01435036751565907,0.014280151339835897,0.00012366945344942728
1148,0.0010748691856861115,-0.0010774485999718308,-2.5794142857193947e-06,0.014353093979601498,0.014282903517991169,0.00012350035542115528
1149,0.001074542640708387,-0.001076592830941081,-2.050190232694149e-06,0.014355835683220368,0.014285739255297917,0.00012335595314064024
1150,0.0010742003796622157,-0.001075774896889925,-1.5745172277092934e-06,0.014358640149140532,0.014288641567774117,0.0001231891937654822
1151,0.001073968829587102,-0.0010748895583674312,-9.207287803292274e-07,0.014361532619648416,0.01429159616110914,0.00012297639410151212
1152,0.0010736850090324879,-0.0010740136494860053,-3.28640453517437e-07,0.014364447034663433,0.014294628646862076,0.00012274585584085815
1153,0.0010736597469076514,-0.0010731254005804658,5.343463271856308e-07,0.01436758290650004,0.014297718032485517,0.00012262099906498072
1154,0.0010737336706370115,-0.0010722087463364005,1.5249243006110191e-06,0.014370861913538185,0.014300859385207454,0.0001225697574452901
1155,0.0010737128322944045,-0.001071321195922792,2.391636371612549e-06,0.014374170526946983,0.014304062624818314,0.00012254652286346313
1156,0.0010736443800851703,-0.0010704176966100931,3.2266834750771523e-06,0.014377518176400594,0.014307305580742335,0.00012253200729347904
1157,0.0010734625393524766,-0.0010695313103497028,3.931229002773762e-06,0.01438086760251698,0.01431060219088673,0.00012250671217905576
1158,0.0010732640512287617,-0.0010686051100492477,4.658941179513931e-06,0.014384240867815779,0.014313930446765663,0.00012245552550394306
1159,0.0010730092180892825,-0.0010676588863134384,5.350331775844097e-06,0.01438761819460748,0.014317299045153857,0.00012237396976461594
1160,0.0010727251647040248,-0.0010666802991181612,6.04486558586359e-06,0.014391004724015045,0.014320699511912385,0.00012225117752727536
1161,0.0010723666055127978,-0.0010656943777576089,6.672227755188942e-06,0.014394385159739799,0.014324137703180365,0.00012209107527743937
1162,0.0010720015270635486,-0.001064659794792533,7.341732271015644e-06,0.01439778715787146,0.014327600994505373,0.00012190540997477356
1163,0.0010715724201872945,-0.0010636145016178489,7.95791856944561e-06,0.01440119454421634,0.01433110188377717,0.00012169268265170423
1164,0.0010711363283917308,-0.0010625305585563183,8.605769835412502e-06,0.014404625681822294,0.014334623818349266,0.00012145874185964108
1165,0.001070694182999432,-0.0010614008642733097,9.29331872612238e-06,0.01440808080031002,0.014338168705988794,0.00012120019359347752
1166,0.0010702082654461265,-0.0010602466063573956,9.961659088730812e-06,0.014411550590268407,0.014341741913571118,0.00012093034032078849
1167,0.0010696904500946403,-0.0010590621968731284,1.062825322151184e-05,0.014415052246383892,0.01434533763912266,0.00012067544373657814
1168,0.0010691165225580335,-0.0010578734800219536,1.1243042536079884e-05,0.014418567681897842,0.01434895587285417,0.00012041574054129951
1169,0.001068489858880639,-0.0010566751006990671,1.181475818157196e-05,0.014422106841971753,0.014352595431204547,0.00012015544882755324
1170,0.001067844103090465,-0.0010554452892392874,1.2398813851177692e-05,0.014425673518416489,0.014356251957537048,0.00011989705711120568
1171,0.0010672213975340128,-0.001054150052368641,1.3071345165371895e-05,0.01442929615961458,0.014359919534853051,0.00011966704666546636
1172,0.001066526398062706,-0.001052854466252029,1.3671931810677052e-05,0.01443293478293985,0.014363611640304008,0.00011945059595038299
1173,0.0010657025268301368,-0.001051599159836769,1.4103366993367672e-05,0.014436571020394886,0.014367332466437793,0.00011925282408377727
1174,0.001064926153048873,-0.0010502825025469065,1.4643650501966476e-05,0.014440270498743931,0.014371056974715564,0.00011908161537149491
1175,0.0010641062399372458,-0.001048948848620057,1.515739131718874e-05,0.014443991900859121,0.014374804278559443,0.00011892389424521813
1176,0.0010633510537445545,-0.0010475245071575046,1.582654658704996e-05,0.014447784285173477,0.014378557591838315,0.00011880809163964823
1177,0.0010625533759593964,-0.0010460801422595978,1.6473233699798584e-05,0.014451599038344023,0.014382339726318989,0.00011871714500083382
1178,0.001061762566678226,-0.001044584671035409,1.717789564281702e-05,0.0144554522139856,0.014386134379033367,0.000118637689050608
1179,0.0010608435841277242,-0.0010430811671540141,1.776241697371006e-05,0.014459306513187333,0.014389966951815294,0.00011857084197841488
1180,0.0010598729131743312,-0.0010414018761366606,1.8471037037670612e-05,0.014463191629395213,0.014393845638753473,0.00011858763838445587
1181,0.0010589112062007189,-0.001039635855704546,1.9275350496172905e-05,0.01446713265307861,0.014397770503222485,0.00011865472067595371
1182,0.0010578632354736328,-0.0010378774022683501,1.9985833205282688e-05,0.014471092683306583,0.014401751096695833,0.00011872672774932941
1183,0.0010567406425252557,-0.0010361326858401299,2.0607956685125828e-05,0.014475082310133208,0.014405770823185417,0.00011879411277929262
1184,0.00105555378831923,-0.0010344015900045633,2.1152198314666748e-05,0.014479099920448055,0.014409829719425797,0.00011885705931300885
1185,0.001054338994435966,-0.0010326525662094355,2.1686428226530552e-05,0.014483164950216787,0.014413922513755808,0.00011892539437571641
1186,0.0010531317675486207,-0.0010308630298823118,2.226873766630888e-05,0.014487283378353944,0.014418043900871407,0.00011901025548208755
1187,0.0010519172064960003,-0.0010290349600836635,2.2882246412336826e-05,0.014491442110966283,0.014422197098748125,0.00011908805030871253
1188,0.0010505927493795753,-0.0010272292420268059,2.3363507352769375e-05,0.014495604969381511,0.014426392026579948,0.00011913448938856422
1189,0.0010492851724848151,-0.0010253640357404947,2.3921136744320393e-05,0.014499827906827958,0.014430606431427597,0.00011921866313046971
1190,0.0010479717748239636,-0.0010234540095552802,2.4517765268683434e-05,0.014504095199120529,0.014434849710594886,0.00011930734512077293
1191,0.0010466660605743527,-0.0010214895009994507,2.5176559574902058e-05,0.014508407248310179,0.014439115517979974,0.00011939179478511882
1192,0.0010451904963701963,-0.0010195766808465123,2.5613815523684025e-05,0.014512705084550027,0.014443425713501932,0.00011944605925050231
1193,0.0010437400778755546,-0.0010176030918955803,2.613698597997427e-05,0.014517063446257741,0.014447748687516613,0.00011952968002037619
1194,0.0010423772037029266,-0.0010155249619856477,2.6852241717278957e-05,0.0145214983321204,0.014452084258248205,0.00011964839646214212
1195,0.0010408831294625998,-0.0010141197126358747,2.6763416826725006e-05,0.014525925118379643,0.014456293361592291,0.00012005368037348894
1196,0.001039440045133233,-0.0010129284346476197,2.6511610485613346e-05,0.01453040402877928,0.014460408471281036,0.0001206543482139735
1197,0.0010381551692262292,-0.001011623884551227,2.6531284675002098e-05,0.014534962558390882,0.014464439696422342,0.00012141766029839333
1198,0.0010370778618380427,-0.00101004121825099,2.7036643587052822e-05,0.014539606701090805,0.014468391054484418,0.00012233671155421693

